ECH0EZ: Estimating the Hubble constant with ZTF SN Ia DR2

Type Ia supernovae (SNe Ia) are instrumental for a precise measurement of the Hubble constant ($H_0$) from the local distance ladder, yet the data used hitherto for this purpose are inhomogeneous and subject to severe selection effects. We present the first, preliminary, cosmological analysis of 772 SNe Ia from the Zwicky Transient Facility's second data release: an untargeted single-telescope sample whose volume-limited subset (z<0.06) is largely free of Malmquist bias. We correct the public data for known instrumental and calibration biases and the redshifts for peculiar motions. Using the 42 SH0ES calibrators (their host distances computed from Cepheids and geometric anchors) and a Bayesian hierarchical model of SN Ia standardisation, dust extinction, redshift and calibration uncertainties, we infer $H_0 = (71.6 \pm 1.5)$ km/s/Mpc after marginalising over deceleration with a flat prior (or $(72.3 \pm 1.1)$ km/s/Mpc if a prior on matter density from Pantheon+ is imposed), with the uncertainty dominated by the number of calibrators. We demonstrate robustness to the choice of light-curve and Milky Way dust models and to extensions of the model to include peculiar-velocity correlations, a host-mass step, and two stretch populations. These results are in agreement with previous distance-ladder measurements and $2.7\sigma$ ($4.1\sigma$) away from the value obtained from Planck data, suggesting that the resolution of the Hubble tension lies outside of SNe Ia---or the distance ladder entirely.

==> plotdata/hd.txt <==
z_obs z_err m_obs m_err c_obs x_obs z_mean z_std m_mean m_std logmass is_late pred_obs pred
0.030955 0.001000 16.339974 0.033115 -0.148609 -0.711100 0.030589 0.000812 16.397934 0.065995 10.583000 1 16.482474 16.456107
0.042165 0.004016 16.678201 0.032854 -0.097615 -0.047931 0.036211 0.001688 16.751738 0.065959 7.942000 0 17.170953 16.831228
0.034106 0.001000 18.174045 0.035779 0.412887 -1.883614 0.034032 0.000967 16.665699 0.115172 10.268000 0 16.697931 16.693090
0.042592 0.001000 16.992435 0.060112 -0.112340 -1.826686 0.041644 0.000927 16.956697 0.073702 10.879000 0 17.193503 17.143142
0.054670 0.001000 17.679894 0.041233 -0.108170 0.315856 0.054896 0.000927 17.788425 0.071726 10.825000 1 17.753913 17.763206
0.027523 0.001000 15.967989 0.051198 -0.162483 0.169959 0.027211 0.000811 16.152462 0.071556 10.441000 1 16.221948 16.196743
0.053623 0.001000 17.879909 0.039568 0.025292 0.933237 0.053741 0.000956 17.721033 0.092502 9.313000 0 17.710366 17.715299
0.038102 0.001000 17.917330 0.035783 0.337616 -0.665964 0.037821 0.000975 16.865154 0.099174 9.313000 0 16.944669 16.928194
0.060146 0.001000 17.904645 0.034375 -0.043226 -0.601047 0.059783 0.000973 17.840527 0.060583 10.846000 0 17.969414 17.955730
0.053736 0.001000 18.628655 0.039416 0.247028 -0.015980 0.053766 0.000987 17.697243 0.102720 10.415000 1 17.715094 17.716355
0.015665 0.001000 15.428909 0.037815 0.091004 -0.815558 0.015385 0.000760 14.911330 0.115590 10.090000 0 14.979361 14.939763
0.027535 0.001000 16.762000 0.052015 0.202411 -3.092416 0.026448 0.000936 15.997734 0.099189 10.706000 0 16.222966 16.133758
0.030362 0.001000 16.170843 0.031953 -0.047763 1.044881 0.029773 0.000831 16.306814 0.060154 9.939000 1 16.439600 16.396161
0.052367 0.001000 18.924985 0.039451 0.372523 -0.556612 0.052336 0.000986 17.628403 0.105952 10.204000 1 17.657015 17.655646
0.038259 0.001000 17.775754 0.037728 0.163798 -1.848633 0.038218 0.000956 16.921741 0.098300 11.307000 0 16.953835 16.951431
0.046438 0.001000 17.351706 0.034693 -0.157465 -0.933948 0.046452 0.000908 17.371954 0.072682 10.659000 0 17.387092 17.387777
0.028997 0.001011 17.666785 0.054307 0.253598 1.125530 0.029457 0.000981 16.411776 0.125635 10.623000 0 16.337597 16.372436
0.021872 0.001000 15.563852 0.032488 -0.111545 0.732353 0.022027 0.000755 15.728382 0.071445 9.260000 1 15.714072 15.729577
0.044360 0.001000 17.708173 0.077453 0.116774 -0.919714 0.044140 0.000958 17.216043 0.090170 11.028000 0 17.284527 17.273350
0.057145 0.001000 17.944828 0.034301 -0.057532 -1.372104 0.057001 0.000926 17.785984 0.065650 9.100000 0 17.853798 17.848113
0.025525 0.001000 16.848081 0.046555 0.340188 -1.151421 0.024421 0.000838 15.834215 0.087162 11.069000 0 16.055172 15.957426
0.051818 0.001000 17.826972 0.038782 -0.097418 -1.549972 0.052044 0.000956 17.668413 0.076000 11.251000 0 17.633266 17.643068
0.054849 0.001000 18.299375 0.040350 0.151953 -1.077813 0.054592 0.000981 17.668980 0.084007 10.801000 1 17.761301 17.750706
0.059178 0.001006 18.201551 0.033724 0.027073 -1.578086 0.058943 0.000977 17.845188 0.074666 11.007000 0 17.932762 17.923764
0.035526 0.001000 16.588361 0.036311 0.023276 0.712160 0.034588 0.000913 16.575134 0.064638 10.808000 1 16.788704 16.729163
0.024953 0.001000 16.117566 0.041873 -0.021198 0.333029 0.025128 0.000851 16.026720 0.095410 9.828000 1 16.005053 16.020478
0.018225 0.001000 15.876810 0.033518 0.151514 0.714055 0.018256 0.000833 15.308166 0.119480 9.012000 0 15.312162 15.315912
0.054969 0.001000 17.749006 0.031677 -0.086768 0.316931 0.055250 0.000947 17.812431 0.074691 9.726000 1 17.766222 17.777737
0.027538 0.001000 17.174144 0.035757 0.244097 0.334032 0.027679 0.000942 16.234856 0.113837 9.759000 1 16.223174 16.234494
0.035908 0.001000 16.893338 0.036598 -0.066718 -1.824639 0.035461 0.000865 16.701656 0.062919 10.518000 1 16.812479 16.784629
0.059485 0.001000 18.447841 0.036784 0.176517 -0.451611 0.059211 0.000975 17.839741 0.082491 9.843000 0 17.944451 17.934003
0.051413 0.001000 17.598928 0.042874 -0.043165 -0.153688 0.051310 0.000938 17.560371 0.067474 9.363000 0 17.615627 17.611116
0.060214 0.001000 17.891923 0.039381 0.034328 1.182216 0.059953 0.000992 17.865376 0.078487 10.740000 0 17.971982 17.962181
0.056852 0.001000 17.883592 0.040243 -0.013176 1.979903 0.057119 0.000952 17.889097 0.095645 8.645000 0 17.842190 17.852768
0.056092 0.001001 18.715445 0.050044 0.102427 -2.728327 0.056268 0.000972 17.832506 0.100459 10.010000 0 17.811830 17.818875
0.046443 0.001000 18.194839 0.043427 0.239641 -1.483685 0.046212 0.000963 17.313253 0.094959 10.837000 0 17.387334 17.376149
0.044961 0.001000 17.421880 0.037084 0.071209 -0.445450 0.044316 0.000952 17.145418 0.075617 10.814000 0 17.314648 17.282277
0.044344 0.001000 17.564804 0.055028 -0.014773 -1.493770 0.044378 0.000925 17.270176 0.081743 9.891000 1 17.283705 17.285428
0.024861 0.001000 16.929565 0.033001 0.040864 -1.439942 0.025916 0.000913 16.192362 0.125334 10.773000 1 15.996918 16.088821
0.035497 0.001000 17.028338 0.035631 -0.089123 -2.032321 0.035692 0.000889 16.810966 0.070960 10.632000 0 16.786862 16.799088
0.029911 0.005394 16.926019 0.032661 0.009545 -1.405983 0.032191 0.001992 16.557808 0.113714 9.096000 0 16.406368 16.569462
0.058236 0.001000 19.188972 0.065611 0.698639 -0.373120 0.057376 0.000983 17.632586 0.069743 9.531000 0 17.896492 17.862884
0.041718 0.001000 17.141817 0.036243 0.021727 0.279016 0.041315 0.000913 17.041502 0.074722 10.487000 0 17.147127 17.125428
0.048058 0.001000 17.745678 0.033496 0.050544 -0.134859 0.048043 0.000952 17.436455 0.088162 10.418000 0 17.464016 17.463309
0.036220 0.004050 17.180722 0.032663 -0.071993 0.755717 0.042692 0.002145 17.244678 0.099543 8.798000 0 16.831785 17.198732
0.046807 0.001000 18.567331 0.046260 0.396586 0.726052 0.046775 0.000973 17.375654 0.106867 10.025000 0 17.404858 17.403297
0.049315 0.001000 18.024721 0.043014 0.021176 -1.884055 0.049477 0.000948 17.541941 0.094348 9.349000 0 17.521992 17.529348
0.026302 0.001001 16.265551 0.043757 -0.094551 -2.348369 0.026134 0.000864 16.077330 0.084636 10.996000 0 16.121475 16.107370
0.059396 0.001000 18.473900 0.032598 0.038914 -1.583814 0.059556 0.000976 17.959511 0.091015 10.529000 1 17.941073 17.947130
0.055981 0.001087 18.328827 0.032573 0.037065 -1.048061 0.056265 0.001037 17.850273 0.094375 9.958000 0 17.807362 17.818765
0.044172 0.003153 17.928761 0.041843 0.099230 0.786091 0.046613 0.002503 17.419868 0.135607 8.972000 0 17.274982 17.395497
0.049717 0.003821 17.931431 0.035986 0.105832 1.031166 0.050393 0.002731 17.552526 0.124877 9.517000 0 17.540224 17.570582
0.048478 0.001000 17.741684 0.039078 0.009402 -3.255264 0.047723 0.000929 17.278776 0.062480 10.509000 0 17.483550 17.448289
0.017086 0.001000 16.415526 0.040488 0.274711 -0.830585 0.017315 0.000875 15.205952 0.140528 10.390000 0 15.170160 15.199435
0.052567 0.001813 17.746230 0.033015 -0.026183 -1.835858 0.051162 0.001517 17.489532 0.060370 10.697000 0 17.665601 17.604618
0.056473 0.001000 18.249226 0.039718 0.022308 -0.795190 0.056688 0.000964 17.859121 0.096473 10.196000 0 17.827090 17.835659
0.027150 0.001000 16.229755 0.032747 -0.006663 0.554312 0.027082 0.000844 16.167822 0.085013 9.350000 0 16.191717 16.186209
0.024267 0.001000 16.767032 0.035136 0.217287 -0.551432 0.024146 0.000913 15.907657 0.114769 9.729000 1 15.943412 15.932444
0.035003 0.001000 17.354720 0.041395 0.157813 -0.553966 0.034862 0.000951 16.708836 0.099259 10.517000 1 16.755659 16.746682
0.030510 0.001000 16.613107 0.032851 0.008164 -1.357786 0.029980 0.000880 16.331072 0.073406 9.915000 0 16.450367 16.411487
0.057485 0.001000 18.263864 0.065575 0.037682 -1.074138 0.057583 0.000969 17.863966 0.093281 9.988000 0 17.867179 17.871049
0.038430 0.003137 17.240416 0.041302 0.085721 0.566615 0.037984 0.002155 16.907001 0.126799 9.595000 0 16.963776 16.937747
0.051916 0.001000 18.243980 0.040141 0.152474 -1.424749 0.051701 0.000950 17.561247 0.090812 10.699000 0 17.637520 17.628216
0.043732 0.001000 17.723305 0.036300 0.053599 0.129569 0.044016 0.000970 17.304913 0.101190 10.533000 1 17.252565 17.267046
0.058625 0.001000 18.310014 0.038748 0.018358 0.653400 0.058980 0.000977 17.982546 0.103447 9.805000 0 17.911533 17.925181
0.049230 0.001000 17.303882 0.036247 -0.112598 0.495941 0.049113 0.000902 17.464891 0.064409 9.375000 1 17.518097 17.512774
0.039977 0.001000 17.147442 0.087413 0.029441 -0.890598 0.039463 0.000932 16.921608 0.076912 10.891000 0 17.051867 17.023005
0.052544 0.001000 18.005278 0.036373 0.045097 -1.154772 0.052455 0.000980 17.617868 0.086977 10.912000 0 17.664588 17.660767
0.032855 0.003330 18.106884 0.038795 0.429485 1.421113 0.034078 0.002780 16.689711 0.195078 10.081000 0 16.614840 16.696084
0.038952 0.001000 17.133270 0.032970 0.030242 -0.419654 0.038637 0.000927 16.901718 0.077720 10.081000 0 16.993902 16.975769
0.056559 0.003425 18.423673 0.057313 0.130939 1.299420 0.058196 0.002899 17.899647 0.131579 9.256000 0 17.830533 17.894926
0.032228 0.001000 16.599928 0.032567 0.018614 0.664053 0.031982 0.000914 16.510143 0.080783 9.405000 1 16.571986 16.554967
0.051989 0.001099 18.810072 0.033900 0.364729 0.646939 0.051986 0.001089 17.621500 0.111391 10.192000 0 17.640713 17.640553
0.024833 0.001000 16.091187 0.037263 -0.048741 0.021880 0.025092 0.000841 16.034035 0.086559 10.114000 0 15.994395 16.017361
0.048798 0.003066 17.800848 0.041508 0.001029 -0.906108 0.049497 0.002286 17.519386 0.101658 10.201000 0 17.498326 17.530265
0.044869 0.003153 17.682651 0.035614 -0.012452 -0.608781 0.047044 0.002272 17.434010 0.107463 8.198000 0 17.310058 17.416159
0.048923 0.003853 17.932790 0.056111 0.048650 -0.835127 0.049663 0.002701 17.523674 0.121148 10.384000 0 17.504067 17.537773
0.031364 0.004405 17.616583 0.035557 0.093507 -1.110371 0.037234 0.002537 16.917458 0.150411 9.471000 0 16.511617 16.893312
0.057073 0.001000 17.625091 0.035886 -0.042679 0.482904 0.056604 0.000939 17.698683 0.057885 10.723000 1 17.850943 17.832331
0.052076 0.001000 17.892560 0.042984 0.101856 -1.212627 0.051497 0.000957 17.471340 0.077251 11.270000 0 17.644446 17.619311
0.039544 0.004554 17.568764 0.047316 0.050236 0.989690 0.044195 0.002865 17.289192 0.139934 7.646000 0 17.027574 17.276181
0.038921 0.001000 17.714967 0.034621 0.224940 0.995074 0.038911 0.000963 16.978148 0.104074 9.939000 0 16.992133 16.991544
0.030515 0.001000 16.477757 0.033830 -0.081661 0.214872 0.030929 0.000868 16.516644 0.077332 9.345000 1 16.450761 16.480617
0.044183 0.001000 18.317724 0.038872 0.270075 0.404840 0.044281 0.000956 17.281374 0.107060 10.338000 1 17.275538 17.280495
0.043305 0.001000 17.556826 0.034216 0.119181 0.644076 0.043165 0.000952 17.171585 0.089031 10.642000 1 17.230638 17.223404
0.053747 0.001001 18.114889 0.052627 0.032150 -1.105332 0.053855 0.000947 17.716570 0.094308 10.689000 1 17.715580 17.720076
0.060218 0.001000 17.885517 0.049857 -0.091351 -0.705299 0.059991 0.000933 17.882675 0.065835 10.570000 0 17.972136 17.963585
0.041007 0.003353 18.652459 0.050139 0.272809 0.897027 0.044732 0.002936 17.339098 0.170670 9.342000 0 17.108691 17.303222
0.031696 0.001025 16.817398 0.040097 0.001481 -0.014181 0.032073 0.000952 16.590786 0.103430 9.956000 1 16.534998 16.561321
0.052500 0.005477 17.630589 0.033741 -0.089000 0.112741 0.053555 0.002489 17.688498 0.075587 10.881000 0 17.662721 17.707512
0.055884 0.001000 17.919706 0.037587 -0.046103 -0.246361 0.056033 0.000932 17.824980 0.081970 10.834000 1 17.803463 17.809450
0.054169 0.001000 19.067792 0.036468 0.337056 -0.420134 0.054266 0.000987 17.731211 0.102871 10.064000 0 17.733177 17.737217
0.058338 0.001000 18.767121 0.043199 0.014591 -2.871876 0.058741 0.000977 17.989326 0.106919 10.094000 0 17.900445 17.915991
0.059600 0.001000 19.067277 0.037598 0.474404 1.526153 0.059522 0.001015 17.901037 0.104031 9.907000 0 17.948804 17.945840
0.037325 0.001000 17.737620 0.036629 0.298346 0.121380 0.037125 0.000967 16.839046 0.104608 10.604000 1 16.898715 16.886795
0.041098 0.001000 17.698035 0.040778 0.103210 -0.851244 0.041182 0.000980 17.110750 0.095826 9.833000 1 17.113675 17.118193
0.055241 0.001000 17.564083 0.033527 -0.142265 0.672847 0.055334 0.000946 17.777834 0.069280 9.948000 1 17.777349 17.781155
0.023428 0.001000 16.241026 0.035544 0.046119 0.653158 0.023886 0.000897 15.942564 0.111299 9.442000 0 15.865701 15.908492
0.059618 0.003400 18.003623 0.032685 -0.164288 0.674848 0.064736 0.002367 18.221493 0.084670 8.094000 0 17.949477 18.135938
0.043655 0.001000 17.874090 0.032421 0.201491 0.767357 0.043602 0.000936 17.217272 0.098172 9.797000 1 17.248619 17.245896
0.041232 0.001000 16.744180 0.036341 -0.075816 0.181280 0.040129 0.000911 16.860813 0.058153 10.663000 1 17.120933 17.060359
0.057825 0.001000 19.575233 0.034536 0.409907 -0.373391 0.057939 0.001006 17.886204 0.108483 9.543000 0 17.880500 17.884923
0.056491 0.001000 18.660403 0.033112 0.220442 0.595670 0.056558 0.000992 17.823013 0.102835 9.483000 0 17.827834 17.830477
0.028777 0.003170 16.954974 0.037920 0.019304 -1.636618 0.031106 0.001825 16.503956 0.119635 10.008000 0 16.320715 16.493284
0.058808 0.001000 17.749663 0.034207 -0.072291 -0.060963 0.058444 0.000959 17.794008 0.056645 10.128000 0 17.918592 17.904565
0.054094 0.001000 19.286403 0.041237 0.277258 -2.334902 0.054282 0.000977 17.756889 0.109012 10.571000 1 17.730068 17.737877
0.054116 0.001000 17.832256 0.050807 0.013485 0.168779 0.054039 0.000974 17.687515 0.087261 9.281000 1 17.730982 17.727774
0.056334 0.001000 18.317286 0.033355 -0.032674 -1.294451 0.056825 0.000962 17.933092 0.102829 10.125000 1 17.821538 17.841130
0.021827 0.001000 15.267176 0.033521 -0.106118 0.506855 0.020394 0.000732 15.426319 0.063060 9.060000 0 15.709538 15.559709
0.056755 0.001000 17.984397 0.033359 -0.043307 0.027867 0.057058 0.000971 17.894691 0.087513 9.281000 1 17.838324 17.850337
0.051160 0.001011 17.679012 0.033921 -0.114835 -1.544015 0.051149 0.000923 17.577139 0.065040 10.711000 0 17.604537 17.604045
0.052588 0.001763 18.948165 0.039106 0.358870 0.136157 0.052723 0.001721 17.658978 0.121325 10.234000 0 17.666472 17.672273
0.041650 0.003106 18.997221 0.040803 0.606698 0.720694 0.041975 0.002839 17.143421 0.179323 9.632000 0 17.143471 17.160862
0.039578 0.001000 17.447825 0.034022 -0.008601 -2.388344 0.039656 0.000918 17.026175 0.080721 10.767000 0 17.029484 17.033891
0.054763 0.001000 17.636031 0.032038 -0.077745 0.238774 0.054689 0.000965 17.709028 0.061794 9.081000 0 17.757775 17.754739
0.047310 0.001000 17.154435 0.033503 -0.108844 0.898647 0.047103 0.000905 17.362558 0.062319 9.009000 0 17.428802 17.418947
0.036725 0.001000 17.280930 0.035289 0.094315 0.045972 0.036743 0.000930 16.845984 0.095525 10.263000 0 16.862649 16.863699
0.025358 0.004259 16.549422 0.038221 0.087196 0.197880 0.026452 0.001866 16.121929 0.139206 9.448000 0 16.040702 16.134120
0.045916 0.001000 17.794709 0.035598 -0.074883 -2.146408 0.046475 0.000952 17.471596 0.093355 10.711000 1 17.361719 17.388865
0.031917 0.001000 16.444169 0.034179 -0.060252 0.428263 0.031736 0.000850 16.498327 0.074716 9.220000 1 16.550439 16.537845
0.044914 0.001011 19.144758 0.038462 0.564707 -1.011596 0.044900 0.001012 17.289715 0.110127 10.377000 1 17.312293 17.311618
0.031705 0.001000 16.631898 0.037872 -0.091653 -0.994104 0.031881 0.000873 16.551064 0.070397 10.356000 1 16.535684 16.547987
0.044350 0.001000 17.263626 0.040178 -0.121205 -1.912149 0.043888 0.000917 17.160955 0.070056 11.198000 0 17.284012 17.260565
0.041703 0.001414 18.231436 0.045156 0.179600 -0.204472 0.042309 0.001367 17.213324 0.121754 10.094000 1 17.146293 17.178555
0.047652 0.003000 18.032954 0.039401 0.112340 1.030978 0.049231 0.002513 17.530153 0.138762 9.798000 0 17.444976 17.518140
0.053932 0.001000 18.688530 0.034106 0.322454 -0.213351 0.053827 0.000975 17.670040 0.102456 10.459000 1 17.723290 17.718914
0.031842 0.004188 16.792493 0.043269 -0.008713 1.153885 0.035013 0.002076 16.759007 0.116959 8.303000 0 16.545239 16.756298
0.036315 0.001085 18.909090 0.073327 0.393649 -1.755019 0.036687 0.001054 16.890053 0.120350 9.930000 0 16.837592 16.860287
0.036486 0.001006 17.440609 0.036843 0.133651 -0.704012 0.036401 0.000942 16.815355 0.096522 11.059000 1 16.848094 16.842857
0.022212 0.001002 16.396614 0.047404 0.214663 0.860113 0.022078 0.000908 15.710114 0.117934 9.385000 0 15.748103 15.734702
0.053505 0.001000 17.828832 0.038672 -0.023483 -0.012564 0.053626 0.000947 17.711666 0.083731 10.350000 1 17.705399 17.710479
0.049241 0.001000 17.726165 0.052654 -0.038445 -0.892500 0.049400 0.000965 17.534014 0.086536 10.801000 0 17.518626 17.525840
0.033422 0.001000 16.767027 0.064227 0.000693 -0.015448 0.033354 0.000898 16.624025 0.087247 10.453000 0 16.652871 16.648305
0.058772 0.001000 18.308629 0.037724 0.045362 -1.305985 0.058761 0.000982 17.887585 0.088802 10.892000 1 17.917188 17.916779
0.016628 0.001000 17.454040 0.038032 0.628079 -0.935163 0.016834 0.000955 15.142500 0.161910 9.884000 0 15.110413 15.137581
0.055029 0.003556 17.894834 0.032927 0.003667 1.142155 0.056543 0.002596 17.826769 0.108272 9.405000 1 17.768697 17.829882
0.052233 0.006429 18.057396 0.033652 -0.015949 -0.060503 0.058265 0.003355 17.900955 0.114472 8.557000 0 17.651252 17.897637
0.060344 0.001000 19.015800 0.037048 0.138373 -1.347357 0.060595 0.001001 18.030275 0.104874 10.688000 1 17.976860 17.986264
0.032530 0.001000 16.831535 0.037604 -0.049747 -1.494903 0.032673 0.000895 16.606979 0.081637 10.113000 0 16.592736 16.602491
0.031955 0.003583 17.405351 0.037227 0.179730 0.172899 0.033429 0.002308 16.649233 0.151771 9.492000 0 16.553106 16.653299
0.046105 0.001000 17.621520 0.035122 0.015318 0.721387 0.046398 0.000974 17.419828 0.095973 10.336000 1 17.370947 17.385159
0.035058 0.001000 16.958273 0.035741 -0.049111 -1.385104 0.035096 0.000900 16.755796 0.075327 10.010000 1 16.759140 16.761571
0.035372 0.001000 16.537863 0.035978 -0.102976 0.586414 0.035055 0.000902 16.697620 0.065625 8.995000 0 16.778992 16.758966
0.039875 0.001000 18.638240 0.050366 0.424462 0.631766 0.040007 0.000950 17.060152 0.115298 10.431000 1 17.046184 17.053570
0.026064 0.003400 16.901950 0.041315 -0.001798 0.918364 0.033125 0.002090 16.696522 0.144707 8.091000 0 16.101395 16.632990
0.058806 0.001000 18.047823 0.039133 -0.038981 -0.182261 0.058993 0.000956 17.939602 0.084416 7.491000 0 17.918500 17.925685
0.034180 0.001000 17.386712 0.050694 0.086429 -2.076204 0.034288 0.000929 16.708235 0.103906 10.675000 0 16.702712 16.709743
0.056008 0.001000 18.096977 0.035555 0.010117 -0.567899 0.056120 0.000953 17.816471 0.087173 9.094000 0 17.808443 17.812946
0.055841 0.001000 18.150282 0.045009 -0.010917 -1.951827 0.055937 0.000945 17.790854 0.084819 10.457000 0 17.801728 17.805577
0.017534 0.001000 15.152045 0.042914 -0.099483 0.603729 0.017794 0.000708 15.265861 0.084149 7.582000 0 15.227115 15.259497
0.047237 0.005310 18.129079 0.056585 -0.027804 -1.958304 0.053846 0.003077 17.742035 0.122336 6.607000 0 17.425336 17.719701
0.052631 0.001000 17.904471 0.101761 0.007398 -1.614143 0.052510 0.000957 17.614088 0.087717 10.974000 0 17.668335 17.663159
0.044058 0.001105 17.567158 0.066498 0.049929 0.397846 0.044198 0.001054 17.276598 0.098919 9.485000 0 17.269229 17.276307
0.036314 0.003330 16.832112 0.049100 -0.107620 -1.996475 0.034267 0.001627 16.661562 0.080921 10.435000 0 16.837555 16.708357
0.058615 0.003376 18.672839 0.075817 0.166706 0.100241 0.059580 0.002984 17.940979 0.135550 9.710000 0 17.911134 17.948052
0.034561 0.001006 16.810058 0.059913 -0.152018 -1.144566 0.034997 0.000869 16.800770 0.078745 10.577000 0 16.727404 16.755264
0.036902 0.001000 17.445619 0.035824 0.036151 -0.050590 0.037488 0.000939 16.982506 0.111630 8.897000 1 16.873358 16.908464
0.034958 0.001000 17.926211 0.039246 0.277821 -0.231027 0.035142 0.000971 16.771923 0.112326 10.282000 0 16.752789 16.764469
0.050658 0.001000 17.631760 0.038010 -0.064707 -1.042428 0.050510 0.000926 17.523905 0.065157 10.713000 0 17.582358 17.575765
0.018128 0.001000 15.317959 0.037556 -0.079290 -0.513662 0.018023 0.000711 15.269587 0.078997 9.934000 1 15.300418 15.287691
0.059400 0.001751 18.315206 0.048196 0.032270 -0.334143 0.059832 0.001660 17.966482 0.103405 9.881000 0 17.941193 17.957580
0.025652 0.003308 16.177967 0.037552 -0.110619 0.719871 0.028713 0.001405 16.328957 0.081829 6.452000 0 16.066177 16.315735
0.045770 0.003917 17.992816 0.054563 0.182517 -0.050292 0.045175 0.002767 17.292547 0.134316 10.012000 0 17.354619 17.325259
0.053407 0.003170 18.418880 0.045104 0.019905 -1.737528 0.056471 0.002607 17.869295 0.124488 10.034000 0 17.701269 17.827030
0.019617 0.001000 15.352343 0.039902 -0.091692 0.877506 0.019743 0.000753 15.487685 0.080212 8.860000 0 15.474168 15.488283
0.051621 0.001000 17.389265 0.035757 -0.160602 0.671346 0.051715 0.000894 17.623363 0.070190 9.258000 0 17.624717 17.628789
0.042750 0.001000 17.439254 0.052686 0.109372 0.213885 0.042396 0.000957 17.099499 0.085079 10.368000 1 17.201785 17.183164
0.037650 0.001000 16.991779 0.035615 -0.045650 0.519186 0.037994 0.000913 16.976131 0.087922 9.339000 0 16.918093 16.938312
0.034818 0.001000 16.651748 0.039024 -0.119678 0.069074 0.034963 0.000858 16.753727 0.071163 9.055000 0 16.743897 16.753091
0.055176 0.001000 18.026195 0.066895 -0.062641 -0.494648 0.055548 0.000980 17.848827 0.097461 10.019000 1 17.774715 17.789837
0.028834 0.001000 17.220688 0.079903 0.175640 0.874177 0.029284 0.000949 16.402134 0.119571 9.608000 0 16.325067 16.359423
0.050283 0.004747 18.144027 0.076235 0.009403 -2.294901 0.052673 0.003181 17.663162 0.136463 10.661000 0 17.565675 17.670134
0.054573 0.001000 17.585286 0.034607 -0.056112 1.325879 0.054622 0.000933 17.733414 0.074785 9.248000 0 17.749943 17.751957
0.022781 0.001000 16.508928 0.057664 0.164304 -1.487023 0.022505 0.000892 15.738617 0.104714 9.310000 1 15.803871 15.776975
0.019628 0.001000 16.025659 0.035864 0.063411 0.251817 0.020226 0.000846 15.581400 0.120105 9.378000 1 15.475470 15.541498
0.038997 0.001000 16.963316 0.036084 -0.052883 0.575863 0.039132 0.000894 17.006298 0.077562 9.825000 1 16.996479 17.004158
0.036859 0.001000 18.287280 0.043908 0.419926 -0.681926 0.036839 0.000973 16.847715 0.115922 10.542000 1 16.870751 16.869523
0.034615 0.001000 16.888654 0.041022 0.000089 -1.264369 0.034298 0.000893 16.643908 0.074358 10.749000 0 16.730884 16.710426
0.042859 0.001813 17.349565 0.042822 -0.081738 -1.578746 0.042796 0.001477 17.183800 0.081156 10.284000 0 17.207444 17.204182
0.019979 0.006340 16.420117 0.038984 0.076822 -0.122024 0.024747 0.001838 15.977194 0.148973 7.901000 0 15.514444 15.986740
0.056006 0.001000 17.720164 0.034616 -0.049385 0.758561 0.056020 0.000967 17.789564 0.073129 9.979000 1 17.808364 17.808940
0.060961 0.001000 17.952037 0.036409 -0.034963 0.681029 0.060966 0.000958 17.977230 0.078068 9.712000 0 17.999879 18.000065
0.032429 0.001093 16.705936 0.041776 -0.003978 0.086750 0.032447 0.000959 16.575027 0.089473 9.382000 0 16.585793 16.587025
0.041689 0.001000 17.436816 0.038182 0.016968 -0.094504 0.041901 0.000962 17.176172 0.093564 9.182000 0 17.145586 17.156926
0.049861 0.001000 18.087378 0.072102 0.072637 -0.946785 0.049992 0.000978 17.557299 0.098936 10.694000 0 17.546706 17.552634
0.052224 0.003502 17.602343 0.041312 -0.051898 0.233436 0.051816 0.002382 17.598866 0.100438 7.483000 0 17.650850 17.633212
0.030714 0.001000 16.408678 0.038218 -0.013331 1.290867 0.030734 0.000881 16.451986 0.088568 7.425000 0 16.465189 16.466617
0.050143 0.001000 18.343370 0.043432 0.130055 -1.451190 0.050232 0.000971 17.563520 0.099513 10.785000 0 17.559407 17.563382
0.051086 0.003153 17.814915 0.039365 -0.038183 -0.254601 0.052773 0.002319 17.684813 0.103705 9.883000 0 17.601274 17.674362
0.022702 0.001005 16.105718 0.041298 0.027408 -1.322889 0.022452 0.000836 15.737409 0.092915 10.444000 0 15.796236 15.771790
0.042703 0.001874 17.089515 0.041373 0.117431 1.712677 0.040671 0.001540 16.972519 0.093916 7.578000 0 17.199328 17.090322
0.036661 0.003425 17.147024 0.044504 -0.041115 -2.006506 0.036879 0.001937 16.856230 0.104003 8.828000 0 16.858753 16.871954
0.030405 0.001101 16.585092 0.038950 0.020699 0.964028 0.030599 0.000993 16.460802 0.097883 8.401000 0 16.442684 16.456829
0.042448 0.003308 17.338297 0.039586 0.010602 -0.719805 0.041458 0.002082 17.093035 0.097526 9.787000 0 17.185899 17.133123
0.037957 0.001008 16.861913 0.049810 -0.079035 -0.344547 0.037702 0.000928 16.867332 0.076111 10.562000 0 16.936180 16.921154
0.057224 0.001000 18.401810 0.040396 0.142575 -1.006251 0.057064 0.000974 17.785601 0.090146 10.118000 0 17.856931 17.850604
0.048278 0.001000 17.501378 0.038211 -0.048074 0.153699 0.048382 0.000957 17.476086 0.080089 10.543000 0 17.474249 17.479086
0.022972 0.001003 16.145144 0.040862 0.076558 -0.075691 0.022797 0.000848 15.774456 0.101848 9.702000 0 15.822318 15.805440
0.041143 0.001000 17.167360 0.045604 0.010818 0.169415 0.040924 0.000915 17.052399 0.078385 10.412000 0 17.116078 17.104153
0.042964 0.001000 17.619414 0.043187 0.004214 -1.394406 0.043196 0.000932 17.246021 0.094265 10.398000 0 17.212938 17.224958
0.022167 0.001000 16.370245 0.039180 0.182713 0.636904 0.022139 0.000899 15.725361 0.114321 9.766000 0 15.743572 15.740794
0.025513 0.001085 16.927589 0.038785 0.152758 -0.534286 0.025903 0.000983 16.111019 0.115039 7.947000 0 16.054176 16.087716
0.052731 0.001000 17.873398 0.052419 0.051341 0.769017 0.052759 0.000979 17.654558 0.087259 9.795000 1 17.672600 17.673807
0.037580 0.001011 17.026305 0.049382 0.030256 0.838073 0.037541 0.000960 16.888420 0.099741 10.089000 0 16.913915 16.911589
0.032959 0.001000 16.597883 0.039346 -0.028409 1.073937 0.033132 0.000915 16.634289 0.085336 9.329000 1 16.621828 16.633458
0.050747 0.001000 17.540004 0.038791 -0.069808 0.717807 0.050943 0.000948 17.613783 0.078176 10.701000 1 17.586311 17.594973
0.052578 0.001085 18.723411 0.110974 0.295353 0.203490 0.052666 0.001051 17.666954 0.109368 9.955000 0 17.666053 17.669798
0.050923 0.003092 17.534333 0.068513 -0.021709 0.907728 0.050438 0.002329 17.536247 0.105461 9.628000 0 17.594097 17.572566
0.048496 0.001000 17.733131 0.044951 0.030745 -0.044218 0.048552 0.000966 17.477161 0.092184 10.399000 0 17.484401 17.486967
0.039850 0.001000 16.968430 0.040905 -0.067480 0.125618 0.039774 0.000944 17.004461 0.070402 9.482000 0 17.044783 17.040493
0.054111 0.001000 18.202979 0.096736 0.249673 -2.922868 0.052880 0.000988 17.385853 0.071124 9.982000 0 17.730760 17.678948
0.052936 0.004984 18.432865 0.047756 0.209685 -1.937281 0.050246 0.003420 17.510895 0.146858 9.803000 0 17.681313 17.564021
0.024277 0.001000 15.875803 0.037584 -0.048967 0.546673 0.024169 0.000802 15.910726 0.080660 10.818000 1 15.944347 15.934530
0.060797 0.003206 17.782548 0.040085 -0.109783 0.503906 0.060317 0.002299 17.931501 0.071983 7.957000 0 17.993769 17.975852
0.042499 0.001002 17.803848 0.040549 0.172764 1.198044 0.042603 0.000984 17.193527 0.106575 10.228000 1 17.188616 17.194082
0.056692 0.001000 17.917960 0.035100 0.017692 0.682595 0.056702 0.001006 17.806732 0.084154 8.768000 0 17.835816 17.836218
0.033327 0.003225 16.826393 0.037123 -0.067764 0.658344 0.036465 0.001866 16.870062 0.098627 7.923000 0 16.646530 16.846793
0.042244 0.001000 17.393227 0.033803 -0.101454 -0.918843 0.042862 0.000948 17.295664 0.084708 9.626000 1 17.175131 17.207616
0.045707 0.001000 17.930715 0.036461 -0.038482 -1.525176 0.046358 0.000948 17.491747 0.108929 9.777000 0 17.351501 17.383234
0.049698 0.001000 17.697300 0.038277 0.036594 0.220267 0.049593 0.000954 17.495630 0.089603 9.391000 1 17.539389 17.534616
0.043775 0.001000 17.229074 0.032975 -0.027573 0.817920 0.043838 0.000933 17.250908 0.079844 8.899000 0 17.254770 17.257983
0.036077 0.001000 16.937346 0.036662 -0.080179 -1.047211 0.036201 0.000903 16.830194 0.071680 10.111000 0 16.822959 16.830619
0.056893 0.004825 18.208421 0.034590 0.020745 0.766054 0.061059 0.003271 18.013916 0.123008 9.827000 0 17.843813 18.003492
0.054563 0.001000 18.556255 0.050037 0.194872 -0.439964 0.054636 0.001009 17.742123 0.104170 10.323000 0 17.749520 17.752553
0.035540 0.001000 16.753680 0.039893 -0.143179 -0.593907 0.035661 0.000910 16.797310 0.072830 10.144000 1 16.789587 16.797112
0.018915 0.001000 16.164056 0.034935 0.035677 0.215670 0.020238 0.000885 15.643013 0.133551 9.355000 1 15.393994 15.542893
0.051755 0.001000 18.226146 0.037541 0.014324 -1.074152 0.052205 0.000971 17.721849 0.105608 9.469000 0 17.630570 17.650032
0.056430 0.001000 17.925591 0.034848 -0.129788 -1.325895 0.056617 0.000943 17.857254 0.070058 10.376000 0 17.825366 17.832844
0.054290 0.001000 17.626069 0.036616 -0.032477 0.244936 0.053999 0.000961 17.638874 0.065135 10.265000 1 17.738203 17.726121
0.042745 0.001000 17.048809 0.038698 0.039237 -0.912829 0.041294 0.000899 16.862867 0.051841 10.751000 0 17.201527 17.124282
0.033709 0.001000 16.927361 0.047231 0.005259 -2.059261 0.033413 0.000895 16.594606 0.081696 9.942000 0 16.671896 16.652278
0.040196 0.001000 17.555403 0.032736 0.013143 0.754000 0.040881 0.000974 17.201914 0.111922 8.387000 0 17.064096 17.101833
0.039002 0.001000 17.721260 0.034508 0.043267 -2.328691 0.039362 0.000945 17.057024 0.101377 10.018000 0 16.996734 17.017268
0.017032 0.001044 15.334405 0.034466 -0.005078 -0.514277 0.016906 0.000736 15.126377 0.090931 10.116000 0 15.163251 15.146873
0.058279 0.001000 18.106807 0.043653 0.008500 -0.883631 0.058211 0.000988 17.855122 0.084014 10.631000 0 17.898161 17.895517
0.044065 0.004050 17.045655 0.034008 -0.104142 0.760202 0.043616 0.001981 17.217518 0.070945 9.356000 0 17.269541 17.246628
0.036875 0.001000 17.012779 0.043841 -0.061442 -1.716885 0.036674 0.000898 16.811979 0.068992 10.456000 0 16.871717 16.859504
0.030787 0.001000 16.900816 0.039576 0.105532 -1.106357 0.030393 0.000909 16.375669 0.090547 10.433000 1 16.470435 16.441831
0.018466 0.001000 15.890008 0.037189 0.140663 0.811217 0.018613 0.000845 15.357232 0.119658 10.287000 1 15.341103 15.358502
0.032115 0.003206 16.659793 0.042289 -0.024619 0.658059 0.033150 0.001770 16.630032 0.105778 8.618000 0 16.564166 16.634695
0.059976 0.001001 18.023178 0.042600 -0.037420 0.767973 0.060212 0.000982 18.000858 0.089569 8.180000 0 17.963024 17.971893
0.044013 0.001000 17.153874 0.036864 -0.020476 0.539931 0.043715 0.000901 17.175556 0.070899 10.234000 0 17.266933 17.251736
0.047741 0.001000 17.569232 0.033424 -0.059442 0.593501 0.048239 0.000915 17.550585 0.094372 9.245000 0 17.449136 17.472482
0.054927 0.001000 18.109907 0.036868 0.044239 -1.021850 0.054884 0.000969 17.727806 0.084901 10.009000 0 17.764496 17.762723
0.055876 0.001000 18.188797 0.038322 0.131985 -1.042971 0.055532 0.000997 17.682295 0.083077 10.513000 0 17.803138 17.789203
0.055669 0.001000 18.215344 0.037877 0.124183 0.547898 0.055635 0.000968 17.762220 0.091415 10.191000 1 17.794767 17.793367
0.051172 0.001879 17.576405 0.043082 -0.022792 -0.484928 0.050251 0.001618 17.488316 0.080286 10.041000 0 17.605077 17.564217
0.045322 0.001000 17.812882 0.035390 0.094917 -0.382663 0.045344 0.000958 17.317196 0.090691 9.858000 0 17.332547 17.333659
0.059898 0.001000 17.964849 0.031978 -0.088749 0.456684 0.060244 0.000959 18.033989 0.079347 9.549000 0 17.960071 17.973119
0.023587 0.001000 17.806626 0.036346 0.715816 -0.142694 0.023508 0.000970 15.854336 0.133722 10.812000 1 15.880638 15.873222
0.052991 0.001000 17.833385 0.032607 -0.017516 -0.208553 0.053113 0.000955 17.691126 0.081603 9.164000 0 17.683666 17.688830
0.041541 0.001000 18.072671 0.041243 0.318762 0.557565 0.041437 0.000962 17.098955 0.107099 10.120000 1 17.137634 17.132022
0.058563 0.003669 18.285084 0.034190 0.096231 -0.387683 0.057496 0.002713 17.818855 0.105806 10.556000 1 17.909125 17.867631
0.026814 0.001000 16.134451 0.047934 -0.038932 0.082236 0.026588 0.000839 16.103800 0.081839 9.391000 1 16.164165 16.145434
0.058809 0.001000 18.064698 0.033087 0.031085 -0.695857 0.058544 0.000954 17.816172 0.072635 10.846000 0 17.918624 17.908413
0.026946 0.001000 16.555507 0.037651 0.088386 -0.006721 0.026881 0.000899 16.146389 0.099262 10.369000 1 16.175033 16.169726
0.039555 0.004864 17.889639 0.044248 0.109879 0.241064 0.044243 0.003248 17.288160 0.167053 9.331000 0 17.028174 17.278576
0.057580 0.001000 17.884948 0.033665 0.019401 -0.842702 0.057042 0.000977 17.697031 0.063177 11.072000 0 17.870904 17.849748
0.032164 0.001000 17.289114 0.033162 0.274408 0.187280 0.031833 0.000941 16.482012 0.099443 10.033000 1 16.567609 16.544582
0.049799 0.002973 17.961634 0.036757 -0.087053 -0.695463 0.054253 0.002264 17.821392 0.107140 7.581000 0 17.543923 17.736666
0.044551 0.001000 17.950620 0.039124 0.234203 -0.346062 0.044236 0.000945 17.202154 0.092404 10.309000 0 17.294118 17.278233
0.052445 0.001000 17.774464 0.037183 0.061691 -0.056310 0.052066 0.000969 17.541115 0.076138 10.361000 0 17.660341 17.644013
0.042327 0.001000 17.029346 0.036689 -0.125376 0.178042 0.042348 0.000887 17.160845 0.068355 9.445000 1 17.179543 17.180652
0.044755 0.001000 16.724677 0.037652 0.003014 0.177640 0.042433 0.000947 16.764511 0.042581 10.726000 1 17.304367 17.185150
0.026814 0.001000 16.138969 0.045770 -0.074983 -0.241787 0.026714 0.000801 16.133430 0.070914 10.375000 0 16.164169 16.155941
0.055969 0.001000 17.498058 0.037621 -0.116258 0.531107 0.055567 0.000938 17.682714 0.066858 10.641000 0 17.806872 17.790629
0.045349 0.003759 17.180400 0.042224 -0.064823 0.066720 0.043642 0.002085 17.199434 0.082000 9.990000 0 17.333883 17.247960
0.052468 0.004368 17.872857 0.046998 -0.029574 -1.856018 0.051697 0.002714 17.590612 0.108467 10.080000 0 17.661352 17.628036
0.049586 0.001000 17.758618 0.045259 -0.047416 -0.556801 0.049919 0.000946 17.593254 0.089588 8.805000 0 17.534314 17.549323
0.040817 0.001000 17.080814 0.032712 -0.067794 -0.612192 0.040613 0.000900 17.032572 0.063003 10.862000 1 17.098332 17.087154
0.060359 0.001000 18.760110 0.073438 0.089144 -1.021362 0.060590 0.001009 18.014683 0.106750 9.446000 0 17.977420 17.986047
0.055395 0.001000 18.231329 0.046319 0.134850 -0.632636 0.055134 0.000976 17.696394 0.086419 10.847000 1 17.783610 17.772972
0.034681 0.001000 17.420580 0.041619 0.256957 0.286871 0.034385 0.000964 16.658085 0.102900 10.222000 0 16.735123 16.716043
0.043056 0.006164 18.008428 0.036997 0.190434 0.318107 0.044433 0.003343 17.264446 0.160115 8.681000 0 17.217744 17.288199
0.054977 0.001000 18.240409 0.056217 -0.034221 -1.881152 0.055320 0.000960 17.835300 0.101243 10.900000 0 17.766539 17.780587
0.037545 0.001002 17.001221 0.039552 -0.001413 0.158871 0.037530 0.000912 16.885941 0.084503 10.476000 1 16.911809 16.910936
0.050590 0.001000 17.716339 0.035443 -0.073466 -1.699931 0.050495 0.000911 17.535536 0.064049 10.645000 0 17.579346 17.575116
0.058362 0.005024 18.182316 0.035071 0.107138 -0.087912 0.055472 0.003072 17.728422 0.110756 10.380000 0 17.901359 17.786756
0.022603 0.001000 16.149075 0.034095 0.047928 0.062091 0.022820 0.000848 15.814577 0.106183 10.119000 1 15.786580 15.807644
0.036852 0.003286 17.063429 0.035819 -0.079247 0.129286 0.039992 0.001874 17.079638 0.092344 8.715000 0 16.870341 17.052696
0.039128 0.003286 17.747553 0.034906 0.082063 -1.366614 0.041016 0.002378 17.114004 0.128512 8.960000 0 17.003970 17.109176
0.052604 0.001000 17.616488 0.037106 -0.083251 -0.126078 0.052619 0.000951 17.642561 0.070147 9.259000 0 17.667166 17.667805
0.048137 0.001000 17.558954 0.033340 -0.070988 -0.933987 0.048216 0.000917 17.460747 0.068833 10.382000 1 17.467721 17.471388
0.046207 0.001000 17.936445 0.036043 0.020746 -1.486944 0.046551 0.000940 17.436821 0.099339 9.150000 1 17.375917 17.392516
0.048067 0.001000 19.655608 0.045538 0.638164 0.705560 0.048184 0.000978 17.467445 0.113169 10.187000 0 17.464430 17.469884
0.033613 0.004669 16.537215 0.038873 0.059316 0.855664 0.029606 0.001910 16.340296 0.120912 9.832000 0 16.665551 16.383642
0.052370 0.001000 17.756264 0.041474 -0.010389 0.885880 0.052556 0.000968 17.686111 0.091433 9.266000 0 17.657125 17.665119
0.061113 0.001975 18.230999 0.041835 -0.036426 -1.071860 0.061553 0.001744 18.020802 0.089802 10.161000 0 18.005521 18.021746
0.019319 0.001001 17.351606 0.037925 0.357492 -0.803950 0.019943 0.000949 15.553160 0.142716 10.310000 0 15.440511 15.510477
0.054493 0.001000 18.445175 0.038837 0.248763 -0.458735 0.054215 0.000969 17.652386 0.088934 10.097000 0 17.746630 17.735073
0.039590 0.001010 17.319898 0.032377 0.089621 -0.447344 0.039194 0.000946 16.927116 0.081785 10.923000 0 17.030176 17.007715
0.035037 0.001000 17.087286 0.036126 -0.026400 -1.326526 0.035336 0.000918 16.805424 0.090001 10.411000 0 16.757854 16.776750
0.056677 0.001000 18.061577 0.045786 0.057036 -1.264106 0.056349 0.000949 17.715096 0.079031 10.218000 0 17.835229 17.822126
0.055421 0.001000 17.758437 0.065092 -0.027949 -0.051517 0.055222 0.000944 17.711437 0.074013 9.872000 1 17.784702 17.776564
0.047656 0.001000 17.477695 0.033003 0.056468 0.964429 0.047370 0.000930 17.351778 0.079427 10.488000 1 17.445171 17.431652
0.056353 0.001000 18.813081 0.040248 0.260873 -0.687615 0.056340 0.001001 17.794703 0.102965 10.951000 1 17.822288 17.821770
0.034381 0.001000 16.998520 0.036370 0.055767 -0.900225 0.034061 0.000934 16.634832 0.081919 9.547000 0 16.715805 16.694994
0.023761 0.001000 16.457357 0.033669 0.170263 1.217033 0.023811 0.000889 15.894165 0.113260 9.863000 0 15.896939 15.901530
0.046097 0.001000 19.284491 0.103532 0.394646 1.097875 0.046404 0.000976 17.426994 0.113895 9.867000 0 17.370550 17.385468
0.049286 0.003308 18.643308 0.040435 0.105700 -1.161972 0.053290 0.002739 17.750156 0.140982 9.013000 0 17.520648 17.696339
0.038965 0.001000 17.083750 0.036979 -0.066625 -0.561513 0.039108 0.000905 17.009670 0.073787 10.071000 1 16.994655 17.002827
0.048602 0.001000 17.893841 0.043945 0.145139 0.484724 0.048464 0.000991 17.426725 0.094614 10.803000 1 17.489270 17.482891
0.050012 0.001000 17.425065 0.035602 -0.057524 0.414642 0.049833 0.000928 17.488255 0.066068 10.283000 1 17.553542 17.545482
0.039106 0.001025 16.874413 0.036718 -0.055614 -0.702150 0.038321 0.000887 16.823002 0.056482 10.077000 0 17.002718 16.957482
0.049851 0.001000 17.860270 0.032334 -0.035760 -1.984551 0.049943 0.000938 17.548941 0.075910 11.299000 0 17.546294 17.550411
0.049659 0.001000 18.025430 0.039239 0.164003 -1.039089 0.049225 0.000967 17.413776 0.081997 9.810000 0 17.537607 17.517900
0.026933 0.005731 17.018992 0.034307 0.024337 0.396525 0.035066 0.002242 16.772066 0.131163 8.701000 0 16.173953 16.759691
0.057323 0.001000 17.954678 0.038210 -0.073618 -1.369554 0.057251 0.000936 17.816708 0.066661 10.333000 1 17.860813 17.857985
0.025459 0.001000 16.350487 0.038417 -0.028644 -1.777123 0.025506 0.000843 16.044865 0.080611 11.108000 0 16.049427 16.053529
0.038668 0.001884 17.304619 0.037731 0.204724 0.507904 0.036838 0.001520 16.766436 0.094710 10.312000 0 16.977549 16.869441
0.023869 0.001000 16.137859 0.035982 0.038862 0.191564 0.023850 0.000863 15.887110 0.094352 9.477000 1 15.906876 15.905139
0.057375 0.001000 18.301348 0.053057 0.001172 -1.967626 0.057527 0.000995 17.876316 0.092162 10.824000 0 17.862866 17.868832
0.059346 0.005817 17.965639 0.040073 -0.008794 0.746265 0.059710 0.003247 17.922197 0.106195 9.159000 0 17.939139 17.952992
0.042816 0.001004 17.961111 0.040296 0.107251 -1.195744 0.043021 0.000982 17.236847 0.105391 10.920000 1 17.205220 17.215916
0.056551 0.003137 17.785801 0.038971 -0.089683 0.292834 0.057308 0.002245 17.854479 0.082469 9.070000 0 17.830228 17.860240
0.044879 0.001000 17.856555 0.035778 0.070740 0.753293 0.045260 0.000966 17.384653 0.104096 9.169000 1 17.310533 17.329514
0.054950 0.001000 17.902300 0.039539 -0.077736 -1.536723 0.054952 0.000949 17.741266 0.070197 10.733000 0 17.765424 17.765514
0.057002 0.001000 18.683507 0.034886 0.152473 -1.845266 0.057037 0.000964 17.830076 0.094536 8.849000 0 17.848139 17.849507
0.034960 0.001845 16.459643 0.034467 -0.105832 0.541736 0.033864 0.001234 16.619661 0.064016 10.231000 0 16.752922 16.682072
0.051037 0.001000 17.697452 0.033053 -0.037669 -1.024163 0.050898 0.000930 17.541943 0.066747 10.282000 0 17.599111 17.593010
0.036589 0.003759 17.104076 0.036032 -0.008029 1.271534 0.040142 0.002170 17.078949 0.114584 7.434000 0 16.854378 17.061085
0.053210 0.001000 18.742485 0.041063 0.269571 0.153656 0.053266 0.000957 17.688343 0.104105 9.675000 0 17.692955 17.695316
0.032526 0.001000 17.517543 0.037691 0.169865 -2.048462 0.032592 0.000970 16.590462 0.105914 10.562000 0 16.592452 16.596928
0.033558 0.001000 17.546579 0.037538 0.085663 -2.161699 0.033950 0.000956 16.729101 0.109744 10.774000 0 16.661912 16.687709
0.053593 0.001000 17.814435 0.035931 0.014284 -0.650260 0.053312 0.000932 17.609983 0.070390 10.510000 0 17.709088 17.697269
0.037388 0.001000 17.108754 0.037941 0.022655 0.392108 0.037505 0.000908 16.911997 0.093425 10.666000 1 16.902484 16.909484
0.051547 0.003528 17.786386 0.035736 -0.011242 -0.223721 0.052168 0.002399 17.632444 0.094202 9.830000 1 17.621491 17.648459
0.047647 0.001005 17.299764 0.035324 -0.038090 0.328690 0.047286 0.000935 17.333652 0.059712 10.873000 0 17.444747 17.427658
0.045842 0.001000 17.207080 0.032335 -0.083356 0.965009 0.045958 0.000911 17.364998 0.069622 8.720000 0 17.358129 17.363772
0.048188 0.001000 17.778275 0.037866 0.010145 -0.269872 0.048421 0.000963 17.504353 0.094448 10.369000 1 17.470084 17.480907
0.053971 0.001000 17.713753 0.032808 -0.005229 -0.390530 0.053563 0.000905 17.597252 0.062670 9.942000 0 17.724940 17.707823
0.045768 0.001000 18.485021 0.060615 0.149850 -0.317840 0.046166 0.000979 17.427996 0.114827 9.611000 0 17.354521 17.373923
0.028615 0.001001 17.067570 0.038462 0.251319 0.522682 0.028476 0.000942 16.264603 0.112476 10.170000 0 16.308173 16.297375
0.039354 0.001000 17.344046 0.044729 0.009786 -2.057084 0.039210 0.000926 16.967300 0.081992 11.279000 0 17.016818 17.008622
0.038916 0.001000 17.354483 0.037686 0.059118 -1.311904 0.038691 0.000898 16.923054 0.084498 10.022000 1 16.991827 16.978929
0.021361 0.001028 16.598192 0.080006 0.454934 -0.846786 0.019993 0.000832 15.394746 0.095661 10.610000 0 15.661909 15.515967
0.039233 0.001000 20.027721 0.068482 0.732514 -0.772507 0.039463 0.001019 17.035856 0.118060 9.973000 0 17.009937 17.022978
0.030832 0.001000 17.175789 0.034784 0.155030 -0.193064 0.030926 0.000935 16.477900 0.105158 10.726000 1 16.473705 16.480444
0.044857 0.007239 16.876332 0.033382 -0.047027 -0.604703 0.036153 0.001853 16.779819 0.077758 10.754000 0 17.309479 16.827645
0.057774 0.001000 18.872963 0.045203 0.264390 -1.387334 0.057705 0.000980 17.831652 0.096959 10.489000 1 17.878520 17.875816
0.055466 0.001000 19.068740 0.045629 0.336684 -0.670007 0.055507 0.001027 17.773371 0.104550 10.621000 1 17.786534 17.788175
0.058952 0.004517 18.107266 0.033143 0.060338 -0.402538 0.056367 0.002930 17.764036 0.105621 9.857000 1 17.924108 17.822846
0.049100 0.001000 18.055327 0.036885 0.121857 0.272868 0.049200 0.001015 17.512611 0.097133 10.501000 0 17.512157 17.516738
0.048883 0.001000 17.678665 0.036671 -0.045499 -0.487091 0.049133 0.000949 17.542267 0.085320 9.220000 0 17.502243 17.513671
0.052643 0.003121 18.048374 0.049309 0.118142 0.324802 0.052035 0.002454 17.602262 0.115113 9.168000 0 17.668837 17.642679
0.055716 0.001000 19.622108 0.053371 0.540561 0.816791 0.055783 0.001007 17.787664 0.108615 10.044000 1 17.796643 17.799369
0.044643 0.003153 17.528469 0.039013 -0.037709 -0.132054 0.046790 0.002117 17.420923 0.098737 8.475000 0 17.298763 17.404038
0.032562 0.001009 16.863752 0.034666 0.020964 -0.559134 0.032602 0.000900 16.583960 0.090690 10.302000 0 16.594883 16.597657
0.058841 0.001000 17.954153 0.037237 0.009018 0.330259 0.058731 0.000950 17.861048 0.077590 10.439000 1 17.919853 17.915626
0.048876 0.003821 17.339103 0.038712 -0.076946 0.179653 0.047442 0.002080 17.393816 0.074505 9.109000 0 17.501916 17.435059
0.053314 0.001000 18.174235 0.033861 0.217532 0.097449 0.052926 0.000963 17.563303 0.080442 10.771000 1 17.697337 17.680904
0.055330 0.001000 18.299971 0.033360 0.094723 -0.221147 0.055412 0.000966 17.783129 0.095764 10.478000 0 17.780962 17.784337
0.051325 0.003583 17.738772 0.034496 0.014328 0.738394 0.051953 0.002509 17.623047 0.103112 9.955000 0 17.611794 17.639148
0.036137 0.001000 17.034181 0.035370 -0.040882 -1.638893 0.036073 0.000918 16.794481 0.071803 10.403000 0 16.826676 16.822744
0.036162 0.001000 17.061197 0.045242 0.074796 1.099768 0.036164 0.000912 16.807421 0.097753 10.065000 0 16.828229 16.828306
0.033024 0.003153 17.027491 0.034842 -0.037080 0.764260 0.037729 0.002007 16.976080 0.118779 7.338000 0 16.626214 16.922757
0.035639 0.001000 18.569713 0.055441 0.386919 -2.471281 0.035807 0.000982 16.811136 0.116252 10.819000 0 16.795728 16.806208
0.053079 0.003353 17.743209 0.038248 -0.066367 0.583880 0.054986 0.002426 17.778301 0.096588 10.313000 1 17.687402 17.766925
0.027091 0.004904 16.226743 0.034758 0.033321 0.293213 0.025352 0.001657 16.010611 0.117485 9.087000 0 16.186931 16.040137
0.053646 0.003092 17.817741 0.039041 -0.014758 0.697558 0.054675 0.002381 17.754513 0.101092 8.041000 0 17.711308 17.754132
0.039699 0.001000 17.331712 0.039766 -0.072292 -1.818037 0.040020 0.000935 17.086220 0.082599 10.908000 0 17.036282 17.054274
0.030172 0.001000 17.293750 0.037827 0.314631 -0.748713 0.029678 0.000921 16.315086 0.097742 10.795000 1 16.425664 16.389055
0.059897 0.001000 17.970600 0.033222 -0.003773 0.849349 0.059914 0.000978 17.936367 0.083498 10.055000 1 17.960059 17.960706
0.018004 0.001000 14.828792 0.036893 -0.172000 0.912907 0.017176 0.000686 15.109417 0.078511 7.622000 0 15.285366 15.181835
0.058924 0.001011 18.182890 0.044800 0.145649 -0.432332 0.058488 0.000959 17.772619 0.082736 10.859000 1 17.923013 17.906231
0.021371 0.001000 16.927265 0.041827 0.403277 0.488147 0.021330 0.000936 15.643744 0.130545 9.838000 1 15.662976 15.658732
0.055164 0.001000 18.288789 0.034172 0.124538 -0.619944 0.055075 0.000972 17.723684 0.088587 9.829000 0 17.774188 17.770547
0.049740 0.006164 16.853583 0.035994 -0.076801 0.400679 0.039381 0.002003 16.946613 0.077132 9.071000 0 17.541286 17.018379
0.033419 0.001000 17.973706 0.035441 0.225094 -2.246507 0.033689 0.000972 16.692114 0.111253 10.176000 0 16.652648 16.670577
0.038375 0.003821 16.945660 0.039860 -0.024384 -0.589975 0.036434 0.001836 16.801434 0.082998 9.649000 0 16.960624 16.844918
0.044314 0.003669 18.332848 0.042634 0.163268 -1.285632 0.046621 0.002793 17.405031 0.144962 9.310000 0 17.282172 17.395920
0.015236 0.001013 15.175074 0.036092 -0.032874 -1.007007 0.015458 0.000680 14.952826 0.091665 10.837000 0 14.918362 14.950204
0.055639 0.001000 18.038255 0.041548 0.028081 -0.705168 0.055590 0.000961 17.752363 0.085422 10.121000 1 17.793520 17.791544
0.055902 0.001000 18.483821 0.043820 0.087552 -1.154543 0.056082 0.000986 17.828001 0.101392 10.298000 0 17.804176 17.811423
0.042154 0.001000 17.606235 0.042175 0.250413 -0.014850 0.041395 0.000932 16.977835 0.078650 10.153000 0 17.170378 17.129746
0.025022 0.003611 16.687835 0.041138 0.030155 -1.782678 0.027200 0.001799 16.193541 0.127837 9.429000 0 16.011147 16.195835
0.053580 0.001000 17.579166 0.041690 -0.093411 -0.865287 0.053092 0.000947 17.561829 0.062850 10.298000 0 17.708538 17.687937
0.041011 0.001004 19.200114 0.073070 0.578277 -0.928809 0.041093 0.000998 17.108635 0.118416 10.870000 0 17.108942 17.113401
0.032655 0.001006 17.557076 0.041582 0.167506 -2.232858 0.032733 0.000966 16.601053 0.109185 10.458000 0 16.601243 16.606583
0.058674 0.001000 18.068330 0.044942 -0.074667 -1.390291 0.058730 0.000995 17.904589 0.080147 10.776000 1 17.913431 17.915563
0.045213 0.003556 18.013821 0.042158 0.126797 -0.283535 0.046513 0.002611 17.384924 0.131207 10.269000 1 17.327163 17.390713
0.030372 0.004592 16.572151 0.036024 0.088081 0.452391 0.027905 0.001909 16.216019 0.130260 10.538000 0 16.440327 16.252530
0.054665 0.001000 17.815680 0.038923 -0.060132 -0.889383 0.054571 0.000918 17.712708 0.071146 10.338000 0 17.753724 17.749841
0.049620 0.003121 18.273115 0.034334 0.149926 -0.339017 0.050417 0.002548 17.562250 0.127187 9.763000 0 17.535833 17.571632
0.020684 0.001000 15.781625 0.034471 -0.010966 -0.060863 0.020895 0.000796 15.622414 0.095401 9.309000 0 15.590933 15.613229
0.027742 0.005310 17.013260 0.040255 -0.027008 1.554749 0.038819 0.002474 17.023779 0.130578 8.001000 0 16.239507 16.986252
0.025558 0.001001 16.410981 0.033773 0.066242 0.022202 0.025561 0.000872 16.047029 0.098852 10.696000 0 16.058007 16.058353
0.031440 0.001086 17.351601 0.034249 0.149228 -1.658989 0.031517 0.000973 16.515476 0.105939 9.785000 0 16.517057 16.522460
0.039699 0.001000 18.046764 0.036226 0.352790 0.947971 0.039630 0.000982 17.003561 0.108570 10.247000 0 17.036281 17.032394
0.056524 0.001000 18.810247 0.036383 0.260025 -1.151009 0.056496 0.001015 17.790270 0.099406 10.519000 0 17.829132 17.828005
0.027180 0.001000 17.019461 0.047079 0.218306 -0.040514 0.027191 0.000946 16.181824 0.114755 10.818000 0 16.194176 16.195079
0.054920 0.001802 17.842958 0.062059 -0.073793 -0.849535 0.055018 0.001632 17.752508 0.087893 10.372000 0 17.764219 17.768244
0.020582 0.006077 16.205644 0.036619 -0.008361 1.581681 0.027491 0.001733 16.221251 0.122025 8.309000 0 15.579945 16.219338
0.055321 0.006741 17.921022 0.034129 0.024660 -0.871335 0.052175 0.002993 17.605724 0.104432 9.979000 0 17.780606 17.648764
0.027434 0.001000 16.456865 0.037319 0.024112 -0.679509 0.027275 0.000854 16.169971 0.089515 10.443000 1 16.214797 16.201927
0.044326 0.001020 17.658896 0.037047 0.049198 -1.262313 0.044228 0.000990 17.241510 0.085976 10.508000 0 17.282791 17.277820
0.017533 0.001000 15.761759 0.042668 0.082404 -0.594554 0.017684 0.000801 15.246963 0.111700 10.110000 0 15.226999 15.245863
0.050862 0.005146 17.962973 0.053454 0.054544 1.229541 0.053962 0.003330 17.722349 0.134585 8.107000 0 17.591414 17.724580
0.048759 0.001000 18.196589 0.051399 0.272494 -0.320403 0.048480 0.000958 17.401817 0.093133 10.164000 1 17.496500 17.483648
0.028211 0.001000 18.278598 0.038447 0.470398 -1.296216 0.028444 0.000972 16.304741 0.120489 9.804000 0 16.276620 16.294845
0.057858 0.001011 18.302078 0.046269 -0.015671 -1.690641 0.058080 0.001000 17.923075 0.094806 10.764000 0 17.881797 17.890454
0.059551 0.003502 18.473951 0.042679 -0.016345 -1.256519 0.063036 0.002794 18.118074 0.113364 10.155000 0 17.946963 18.075663
0.048458 0.001000 19.828128 0.063173 0.706856 0.607046 0.048541 0.000966 17.477846 0.114228 10.708000 0 17.482624 17.486439
0.031660 0.001000 16.640390 0.038271 -0.014155 0.137909 0.031737 0.000906 16.534668 0.087104 9.900000 1 16.532541 16.537878
0.032108 0.001000 16.669142 0.039531 -0.025161 0.949958 0.032504 0.000940 16.631149 0.099117 8.509000 1 16.563684 16.590950
0.055644 0.001000 19.372805 0.041987 0.362991 1.720773 0.055870 0.001013 17.831554 0.109060 9.144000 0 17.793755 17.802860
0.057753 0.001000 18.057499 0.044568 0.048103 0.349302 0.057682 0.000978 17.835764 0.088763 10.488000 0 17.877700 17.874905
0.051131 0.003265 17.309894 0.044522 -0.060814 1.115739 0.049092 0.002229 17.448479 0.083039 8.257000 0 17.603275 17.511828
0.042880 0.001000 17.607000 0.054688 0.016962 -2.113460 0.042851 0.000940 17.182665 0.089340 10.655000 0 17.208578 17.207063
0.039550 0.001000 17.149832 0.069806 0.104328 -0.971699 0.038974 0.000960 16.884792 0.088536 10.376000 1 17.027925 16.995142
0.049153 0.004554 18.422917 0.034547 0.094842 0.127747 0.055000 0.003241 17.803886 0.145083 7.407000 0 17.514579 17.767512
0.058411 0.003153 17.994302 0.035662 0.069056 -0.238195 0.055443 0.002372 17.691153 0.088923 10.433000 0 17.903259 17.785598
0.048419 0.001000 17.968365 0.044713 0.014749 -0.346650 0.048875 0.000960 17.571125 0.104976 9.874000 1 17.480801 17.501882
0.028392 0.001000 16.340143 0.062189 -0.093844 -0.606228 0.028554 0.000832 16.306522 0.076126 9.273000 0 16.290802 16.303454
0.037011 0.001086 17.582849 0.042692 0.194628 0.708139 0.037105 0.001018 16.878401 0.109009 9.769000 0 16.879880 16.885572
0.054632 0.003265 18.438244 0.040778 0.177454 -0.824047 0.053870 0.002691 17.680086 0.123030 10.279000 1 17.752362 17.720718
0.057534 0.001001 17.825537 0.033799 -0.038051 0.629093 0.057535 0.000949 17.850153 0.076346 9.918000 0 17.869091 17.869159
0.018484 0.001000 15.262284 0.043484 -0.103894 -0.884389 0.017887 0.000713 15.215836 0.079510 9.653000 0 15.343248 15.270999
0.044446 0.003353 17.527038 0.046938 -0.038479 -0.850559 0.045655 0.002265 17.345308 0.103833 10.141000 0 17.288839 17.348950
0.046567 0.003699 17.415186 0.044254 -0.041174 0.001294 0.046526 0.002212 17.366106 0.086513 9.129000 0 17.393286 17.391337
0.038541 0.001087 18.875788 0.065857 0.384943 -1.594169 0.038828 0.001058 17.009800 0.121180 9.728000 0 16.970203 16.986819
0.029027 0.001004 17.751104 0.043456 0.303958 -0.675901 0.029289 0.000985 16.381290 0.123221 10.909000 0 16.339891 16.359777
0.056367 0.003225 17.883399 0.046618 -0.078410 0.746045 0.057967 0.002568 17.890997 0.110659 8.122000 0 17.822851 17.886049
0.051902 0.004479 17.694509 0.036477 -0.092445 -1.458738 0.051083 0.002341 17.565876 0.078261 9.843000 0 17.636919 17.601143
0.051412 0.001000 17.968985 0.041538 0.030762 -0.134212 0.051564 0.000969 17.632532 0.096287 10.207000 1 17.615577 17.622239
0.058882 0.001000 18.380544 0.041184 0.040269 0.253633 0.059108 0.000980 17.965715 0.103880 8.670000 0 17.921409 17.930065
0.031086 0.001732 17.656805 0.035878 0.113688 -1.835884 0.032819 0.001512 16.675945 0.132818 9.375000 0 16.491891 16.612359
0.049363 0.001000 17.707357 0.047908 0.074967 0.808574 0.049337 0.001007 17.491724 0.101795 9.996000 1 17.524157 17.522977
0.053691 0.003308 18.385951 0.035944 0.141558 -0.225202 0.054356 0.002606 17.726568 0.118564 9.829000 0 17.713229 17.740940
0.042756 0.001000 17.753420 0.049307 0.100328 -0.920740 0.042772 0.000929 17.187780 0.095044 10.695000 1 17.202073 17.202911
0.046354 0.001000 17.703341 0.035501 0.101144 1.393664 0.046442 0.000967 17.376102 0.097203 9.364000 0 17.383033 17.387284
0.034948 0.001000 16.732439 0.034014 -0.062907 0.165444 0.035019 0.000886 16.749985 0.075553 10.274000 1 16.752166 16.756710
0.035774 0.004050 17.296643 0.036465 0.002754 -1.689126 0.037638 0.002166 16.911615 0.112257 10.500000 0 16.804196 16.917363
0.018518 0.001000 17.293790 0.045141 0.659894 0.192976 0.018513 0.000988 15.336992 0.155024 9.897000 0 15.347267 15.346666
0.036765 0.001000 17.171955 0.035354 0.010635 0.741917 0.037235 0.000918 16.951269 0.104039 8.855000 0 16.865030 16.893344
0.030958 0.001000 16.865038 0.041558 0.090591 0.533407 0.031020 0.000920 16.480619 0.100740 10.090000 1 16.482730 16.487150
0.051993 0.001838 18.169369 0.046443 0.083913 1.151666 0.052836 0.001688 17.709539 0.113646 9.647000 0 17.640853 17.677074
0.047254 0.003450 17.491075 0.033431 -0.090340 0.345365 0.049860 0.002161 17.565245 0.082206 8.578000 0 17.426160 17.546682
0.041217 0.001000 19.284573 0.048079 0.557256 1.179189 0.041371 0.000999 17.140131 0.113541 10.386000 1 17.120135 17.128456
0.047899 0.001000 18.138338 0.088877 0.141504 0.196304 0.048059 0.000987 17.475725 0.108053 9.759000 1 17.456589 17.464029
0.043655 0.005604 17.000774 0.037971 -0.024066 0.022300 0.038717 0.002132 16.931450 0.092414 10.506000 1 17.248633 16.980389
0.033382 0.001091 17.887907 0.045080 0.161466 0.268685 0.034192 0.001038 16.783968 0.122001 8.793000 0 16.650177 16.703507
0.058310 0.001000 18.353958 0.057937 0.074111 -0.199526 0.058426 0.000977 17.900423 0.101550 9.992000 0 17.899346 17.903845
0.047124 0.001000 17.443635 0.036805 0.008474 -0.400651 0.046741 0.000969 17.303112 0.069903 10.627000 1 17.419955 17.401676
0.057380 0.003092 18.292861 0.052975 0.078773 0.665689 0.058636 0.002698 17.913448 0.123010 9.569000 0 17.863055 17.911965
0.058180 0.003137 17.763863 0.050068 -0.076184 0.455883 0.057816 0.002256 17.841642 0.082420 9.744000 0 17.894319 17.880130
0.059320 0.003669 18.348134 0.038971 0.155039 -0.684634 0.056406 0.002740 17.744785 0.106515 9.538000 0 17.938158 17.824402
0.050189 0.001000 17.298182 0.034590 -0.122069 0.116128 0.049774 0.000916 17.437300 0.059877 10.649000 1 17.561460 17.542796
0.060330 0.001000 18.742394 0.059470 0.040188 -2.891697 0.060546 0.000958 18.016899 0.100292 10.296000 1 17.976333 17.984422
0.042161 0.001000 17.576578 0.038110 0.033205 -0.391096 0.042413 0.000953 17.210411 0.096677 9.828000 1 17.170747 17.184078
0.058816 0.001000 18.057030 0.038663 0.049262 1.244113 0.058842 0.000958 17.895578 0.088351 8.417000 0 17.918902 17.919886
0.038571 0.004050 16.865295 0.034938 -0.054387 -0.130715 0.036935 0.001787 16.838591 0.078175 8.359000 0 16.971969 16.875349
0.059130 0.001000 17.758892 0.045413 -0.039274 1.551125 0.059102 0.000957 17.896618 0.078204 10.143000 1 17.930911 17.929856
0.055037 0.001000 17.533181 0.035969 -0.054267 0.393416 0.054532 0.000923 17.615734 0.056871 9.123000 0 17.768996 17.748242
0.031599 0.001000 17.064372 0.042267 0.165740 0.057481 0.031411 0.000932 16.475590 0.101709 9.838000 1 16.528201 16.514988
0.058303 0.003759 18.463605 0.040984 0.032022 -0.860608 0.061030 0.002981 18.020136 0.124112 9.199000 0 17.899104 18.002428
0.047374 0.001000 18.552188 0.048536 0.199228 -2.440694 0.047465 0.000990 17.436661 0.104690 10.216000 1 17.431865 17.436133
0.031523 0.002055 16.467483 0.051341 0.066137 0.940219 0.029680 0.001451 16.316668 0.099567 9.528000 0 16.522856 16.389225
0.039122 0.003092 16.849335 0.038706 -0.044948 0.771784 0.038231 0.001823 16.914516 0.087687 7.586000 0 17.003635 16.952217
0.034746 0.001000 17.173445 0.042147 0.161396 0.838497 0.034570 0.000945 16.685345 0.096315 10.326000 0 16.739274 16.727985
0.052924 0.001088 17.710101 0.039484 -0.043903 -0.536630 0.052778 0.001042 17.625778 0.070731 10.082000 0 17.680821 17.674596
0.031015 0.001000 17.142631 0.037322 0.275093 -1.012630 0.030112 0.000870 16.292664 0.079670 9.591000 0 16.486791 16.421249
0.036764 0.003376 17.396442 0.047520 -0.016642 -2.312799 0.038619 0.002107 16.977699 0.108576 10.540000 0 16.864977 16.974731
0.056017 0.001091 17.824572 0.035240 -0.093986 0.037772 0.056326 0.000995 17.860661 0.076382 10.080000 0 17.808808 17.821234
0.040186 0.001103 17.272036 0.036787 0.048463 -0.296599 0.039938 0.001029 16.994987 0.086000 9.833000 0 17.063498 17.049705
0.031010 0.001008 18.784046 0.044532 0.726249 0.274799 0.031125 0.000996 16.491562 0.122136 10.253000 0 16.486466 16.494651
0.058959 0.001085 18.396114 0.048190 0.071990 -0.586698 0.059050 0.001049 17.924170 0.095815 9.914000 0 17.924359 17.927843
0.023417 0.001000 16.488501 0.046054 0.021655 -2.081478 0.023879 0.000889 15.941277 0.106209 10.018000 0 15.864700 15.907836
0.047637 0.001000 18.208278 0.041208 0.193851 0.229844 0.047709 0.001003 17.437826 0.105183 9.619000 1 17.444280 17.447672
0.051058 0.001000 19.236773 0.043832 0.494655 1.525618 0.051137 0.000991 17.599030 0.109090 9.157000 0 17.600051 17.603533
0.057333 0.001000 18.105546 0.044046 0.071454 -0.140947 0.057205 0.000974 17.795334 0.088558 10.545000 1 17.861199 17.856150
0.058462 0.001000 18.912361 0.080064 0.156077 -0.795368 0.058716 0.000979 17.947744 0.107647 10.263000 0 17.905242 17.915041
0.021285 0.001017 16.556801 0.040838 0.110468 -2.130673 0.021693 0.000907 15.718195 0.122879 10.852000 0 15.654072 15.695964
0.058999 0.003425 18.057216 0.041350 0.022705 -0.789866 0.057501 0.002638 17.807383 0.098040 9.924000 0 17.925918 17.867823
0.044020 0.001000 19.112133 0.038010 0.690842 0.640732 0.044007 0.000969 17.241867 0.113060 9.870000 0 17.267293 17.266598
0.057902 0.001090 18.002741 0.039533 -0.081870 -1.364588 0.057909 0.001018 17.865652 0.074476 10.820000 0 17.883510 17.883773
0.045010 0.003759 18.018479 0.042507 0.098765 -0.849122 0.046801 0.002683 17.401348 0.132061 10.570000 0 17.317094 17.404527
0.053742 0.001000 17.984154 0.032578 0.022927 -0.386309 0.053789 0.000967 17.707109 0.086547 8.882000 0 17.715358 17.717314
0.032364 0.001016 16.922951 0.036022 0.132079 -0.121749 0.031891 0.000939 16.468819 0.091965 10.564000 0 16.581331 16.548636
0.033391 0.003759 17.604408 0.036866 0.111711 -1.591076 0.036242 0.002410 16.838211 0.142369 10.377000 1 16.650823 16.833121
0.021634 0.001000 15.534745 0.039472 -0.051037 1.187118 0.021495 0.000789 15.648619 0.081096 8.438000 0 15.689941 15.675675
0.056573 0.003400 18.128035 0.043857 0.051029 -0.717177 0.056089 0.002647 17.776251 0.114302 10.569000 1 17.831095 17.811708
0.043621 0.005187 17.995925 0.039788 0.098125 -0.904265 0.046450 0.003044 17.383648 0.139133 10.118000 0 17.246899 17.387681
0.041576 0.001000 19.318211 0.038178 0.515026 -0.966845 0.041756 0.000971 17.163246 0.112741 10.342000 1 17.139476 17.149171
0.030853 0.001119 16.768005 0.037891 0.075042 0.690319 0.030897 0.001018 16.466520 0.102642 9.866000 0 16.475176 16.478340
0.041991 0.001000 17.524603 0.033641 0.109479 0.250038 0.041854 0.000939 17.109812 0.090483 10.273000 1 17.161694 17.154372
0.045503 0.001000 18.785311 0.034128 0.364878 0.557816 0.045682 0.000985 17.360855 0.108384 9.845000 0 17.341508 17.350298
0.042457 0.001000 17.428425 0.033856 -0.008748 -1.574137 0.042309 0.000942 17.136877 0.074897 10.500000 0 17.186372 17.178553
0.047088 0.001000 17.580137 0.037849 -0.103305 -1.665968 0.047204 0.000922 17.426601 0.071722 10.621000 1 17.418246 17.423766
0.037099 0.001000 17.079080 0.064460 -0.119171 -2.055379 0.037268 0.000939 16.903675 0.087126 10.093000 0 16.885197 16.895309
0.038867 0.001000 17.666677 0.041572 0.178679 -0.361298 0.038780 0.000969 16.955557 0.100717 10.203000 0 16.989038 16.984007
0.044449 0.001000 18.019877 0.037621 0.074789 0.394491 0.044981 0.000970 17.392405 0.110247 9.403000 0 17.288976 17.315640
0.035221 0.005065 16.877469 0.035069 0.009762 1.206366 0.036412 0.002198 16.827591 0.114765 9.796000 0 16.769496 16.843553
0.051149 0.001000 17.433770 0.032398 -0.093354 0.783569 0.051204 0.000926 17.592655 0.066053 9.373000 0 17.604039 17.606484
0.034083 0.001000 16.769073 0.032347 -0.022601 0.225826 0.034167 0.000917 16.700226 0.081478 9.932000 1 16.696437 16.701883
0.042122 0.001000 17.361720 0.033511 0.068605 0.716074 0.041995 0.000917 17.122875 0.086894 9.415000 0 17.168667 17.161924
0.052926 0.001000 17.690288 0.037801 -0.013504 0.009875 0.052769 0.000974 17.618160 0.073817 10.864000 0 17.680898 17.674238
0.057316 0.001000 18.004369 0.038326 0.000383 -1.998581 0.056842 0.000966 17.712870 0.062613 11.078000 0 17.860550 17.841780
0.038088 0.001011 17.579228 0.051914 0.185244 0.751065 0.038114 0.000963 16.933456 0.103165 10.492000 0 16.943845 16.945382
0.054232 0.001734 18.156092 0.040947 0.092420 -0.520967 0.054033 0.001571 17.694962 0.096009 10.564000 1 17.735798 17.727535
0.033251 0.001000 16.897920 0.042235 0.007002 -1.039449 0.033208 0.000896 16.616446 0.086579 10.642000 0 16.641442 16.638571
0.053090 0.001000 18.777098 0.050829 0.295942 0.633572 0.053163 0.000986 17.684614 0.108696 9.299000 0 17.687884 17.690956
0.041950 0.001086 17.813967 0.032115 0.093846 -0.176646 0.042317 0.001024 17.215443 0.106900 9.512000 0 17.159495 17.178985
0.044235 0.004592 17.508854 0.035677 -0.001703 -0.021244 0.045663 0.002602 17.338266 0.113659 9.306000 0 17.278193 17.349374
0.042747 0.001000 17.546864 0.036006 0.034571 -0.507260 0.042847 0.000947 17.206598 0.092651 10.080000 0 17.201584 17.206847
0.018123 0.001000 15.667979 0.044166 0.046379 -0.191413 0.018281 0.000801 15.319490 0.111447 10.545000 1 15.299772 15.318875
0.047702 0.001002 19.407882 0.039776 0.649829 0.410839 0.047705 0.001004 17.429974 0.113233 10.705000 1 17.447343 17.447465
0.031243 0.004669 16.688787 0.038303 -0.039950 1.235635 0.034925 0.001980 16.753651 0.103608 7.379000 0 16.503047 16.750738
0.054503 0.001000 18.261295 0.041643 0.120615 -1.079200 0.054380 0.000995 17.687414 0.088037 10.319000 1 17.747028 17.741946
0.040646 0.001114 17.374319 0.053283 0.063935 1.274825 0.040865 0.001061 17.111574 0.101415 9.631000 0 17.088946 17.100933
0.047593 0.001000 18.845017 0.066148 0.312616 0.106800 0.047793 0.000970 17.469770 0.109915 10.301000 1 17.442194 17.451578
0.031611 0.001000 18.049254 0.039978 0.391359 0.838306 0.031820 0.000976 16.555367 0.119735 10.408000 0 16.529089 16.543727
0.055290 0.001000 18.029274 0.039843 0.097832 -0.355648 0.054970 0.000956 17.666771 0.083468 9.938000 1 17.779339 17.766270
0.014618 0.001000 14.678988 0.039223 -0.101834 -1.135323 0.013632 0.000595 14.609219 0.079792 10.063000 1 14.827464 14.674340
0.024983 0.001002 16.503091 0.041730 -0.003611 -1.794135 0.025406 0.000861 16.075335 0.103532 10.619000 0 16.007704 16.044832
0.024879 0.003376 15.761203 0.035763 -0.054526 1.065197 0.023746 0.001263 15.868381 0.088752 7.907000 0 15.998466 15.895563
0.052095 0.001000 17.871719 0.035470 0.041659 -0.533516 0.051941 0.000947 17.584532 0.082415 9.984000 1 17.645276 17.638623
0.039342 0.001000 17.202491 0.039395 -0.046157 -1.370142 0.039343 0.000920 17.000162 0.079295 10.413000 0 17.016123 17.016174
0.043771 0.001000 17.471595 0.044663 -0.045842 -1.580460 0.043824 0.000930 17.242432 0.083866 10.522000 0 17.254570 17.257269
0.058435 0.004119 18.745915 0.034043 0.113240 -1.056509 0.060973 0.003197 18.008192 0.129305 9.101000 0 17.904191 18.000315
0.044589 0.001000 17.190649 0.048413 -0.062762 0.424258 0.044476 0.000943 17.251019 0.074933 9.953000 0 17.296035 17.290330
0.036593 0.001000 17.118698 0.042660 -0.013117 -1.231307 0.036645 0.000935 16.850374 0.085259 10.373000 1 16.854569 16.857776
0.042623 0.001000 17.014250 0.042918 -0.037776 0.145179 0.042035 0.000922 17.042147 0.061197 10.582000 1 17.195099 17.164034
0.022676 0.001000 15.861766 0.050599 -0.021403 0.569906 0.022819 0.000829 15.807324 0.094049 10.631000 1 15.793683 15.807565
0.048452 0.001000 17.881130 0.043852 0.181513 -0.452152 0.047883 0.000977 17.324442 0.079982 10.555000 0 17.482333 17.455799
0.055680 0.001000 18.316415 0.071025 0.019232 -1.804309 0.055869 0.000959 17.819248 0.094927 10.479000 0 17.795210 17.802833
0.047700 0.003502 17.828156 0.088434 0.036066 1.133519 0.049834 0.002694 17.556852 0.132290 6.516000 0 17.447245 17.545533
0.021618 0.001025 16.039500 0.052136 0.073751 -0.366290 0.021438 0.000863 15.642645 0.102934 10.369000 0 15.688256 15.669808
0.052302 0.003245 17.566100 0.055957 -0.048555 -0.296704 0.050711 0.002181 17.526640 0.087452 10.183000 1 17.654213 17.584748
0.032627 0.001000 17.299969 0.051459 0.074582 -2.491057 0.032725 0.000940 16.603207 0.099491 10.258000 0 16.599324 16.606025
0.052823 0.003528 17.606602 0.043895 -0.050693 -1.076435 0.049880 0.002125 17.474199 0.072767 9.927000 0 17.676523 17.547600
0.030734 0.001000 17.226150 0.064190 0.249185 1.449084 0.030763 0.000927 16.460119 0.108878 9.030000 0 16.466581 16.468718
0.033270 0.001014 17.827468 0.049944 0.187279 -3.439672 0.033371 0.000965 16.650721 0.108078 10.567000 0 16.642735 16.649449
0.041270 0.001727 17.312139 0.053247 0.057686 0.470670 0.040945 0.001489 17.068209 0.096031 10.342000 0 17.122990 17.105349
0.028486 0.001000 16.327474 0.034033 0.025915 1.102075 0.028332 0.000885 16.253323 0.089464 9.252000 0 16.298135 16.286154
0.060638 0.001000 18.085855 0.035156 0.027399 0.161950 0.060535 0.000968 17.926380 0.084204 10.752000 0 17.987855 17.984016
0.058111 0.001000 17.932762 0.038091 -0.019524 0.413339 0.058166 0.000972 17.879957 0.082184 9.416000 1 17.891623 17.893769
0.031614 0.001000 17.168374 0.036562 0.006628 -1.663498 0.032242 0.000938 16.642262 0.109596 10.510000 0 16.529296 16.572981
0.038929 0.001000 17.180269 0.040355 0.113689 0.579789 0.038509 0.000948 16.880703 0.089278 9.992000 0 16.992602 16.968374
0.033880 0.001000 17.080795 0.032344 -0.003648 -2.089181 0.033963 0.000895 16.681513 0.083314 10.426000 1 16.683145 16.688560
0.054366 0.003106 17.788032 0.036272 -0.050230 0.895736 0.056164 0.002333 17.833759 0.097776 8.938000 0 17.741356 17.814723
0.036449 0.001108 18.350185 0.034395 0.403941 0.475233 0.036619 0.001073 16.860386 0.117499 10.021000 0 16.845784 16.856197
0.044743 0.001000 17.643047 0.031989 -0.062539 -1.713766 0.045197 0.000910 17.384930 0.083822 10.531000 0 17.303775 17.326396
0.019331 0.001000 16.075721 0.033882 0.210968 0.448870 0.019077 0.000851 15.377553 0.116967 10.653000 0 15.441889 15.412768
0.052957 0.001000 19.288768 0.037859 0.440171 -0.561960 0.052970 0.000989 17.667213 0.108106 10.094000 0 17.682220 17.682763
0.029348 0.005269 16.865083 0.033868 -0.021419 -0.939077 0.033072 0.001935 16.627708 0.107323 9.290000 0 16.364237 16.629465
0.030286 0.001000 16.435267 0.037399 -0.008583 -0.695462 0.029571 0.000837 16.283613 0.064438 10.806000 1 16.434028 16.381006
0.051482 0.001000 18.061062 0.035658 0.174622 0.637454 0.051308 0.000968 17.548090 0.090950 10.738000 1 17.618632 17.611011
0.042057 0.001006 17.816259 0.042596 0.103831 -1.559479 0.042114 0.000954 17.156590 0.096425 10.924000 0 17.165227 17.168248
0.053544 0.001869 17.735499 0.037939 -0.029649 1.256123 0.054191 0.001672 17.753229 0.096686 9.086000 0 17.707037 17.734084
0.042996 0.001011 17.323418 0.089000 -0.007763 0.096819 0.043036 0.000952 17.197693 0.088348 10.737000 0 17.214603 17.216691
0.018781 0.001000 15.571128 0.039778 -0.130789 -1.227406 0.019371 0.000740 15.483166 0.085424 9.869000 1 15.378313 15.446358
0.027711 0.001000 18.462430 0.047715 0.366714 -2.060861 0.028222 0.000978 16.327456 0.130235 10.437000 0 16.237016 16.277569
0.023120 0.003170 17.261090 0.043723 0.268246 0.081907 0.025939 0.002123 16.100693 0.188386 9.707000 0 15.836511 16.090735
0.041927 0.001000 17.167492 0.032208 -0.022491 0.921629 0.042065 0.000939 17.175402 0.083877 9.919000 1 17.158308 17.165636
0.047640 0.001000 17.812941 0.031945 0.144822 0.920109 0.047478 0.000979 17.385267 0.091794 10.837000 1 17.444419 17.436777
0.026400 0.001000 16.362350 0.037351 -0.056194 -1.413594 0.026572 0.000838 16.149099 0.083711 9.213000 0 16.129765 16.144152
0.037729 0.001000 18.491188 0.036272 0.276850 -2.863897 0.037936 0.000966 16.952988 0.113555 10.510000 1 16.922765 16.934975
0.056172 0.001000 19.579424 0.036590 0.500627 1.079869 0.056269 0.000986 17.817238 0.108504 10.123000 1 17.815034 17.818921
0.036355 0.001000 16.971769 0.038426 -0.016220 -1.621705 0.035882 0.000886 16.722658 0.068591 11.026000 0 16.840049 16.810886
0.039645 0.001000 17.382287 0.036246 0.117846 0.099606 0.039391 0.000916 16.958820 0.087608 10.705000 0 17.033235 17.018899
0.055578 0.001000 17.619824 0.033851 -0.087576 0.464953 0.055469 0.000919 17.737972 0.063090 10.529000 1 17.791072 17.786624
0.026636 0.001085 18.861594 0.044355 0.389008 -0.239790 0.027590 0.001049 16.308723 0.138804 9.390000 1 16.149409 16.227347
0.029647 0.001000 19.377893 0.039656 0.790679 -1.706615 0.029813 0.001006 16.404091 0.127470 10.177000 0 16.386752 16.399060
0.022455 0.001000 15.947783 0.038934 0.008304 -1.029652 0.022059 0.000812 15.685176 0.084385 10.073000 1 15.772082 15.732840
0.053244 0.001000 19.122877 0.037132 0.451391 -0.199226 0.053232 0.000983 17.668449 0.109845 10.512000 1 17.694380 17.693882
0.054045 0.001017 17.788477 0.039050 -0.142370 -1.639126 0.054051 0.000960 17.708426 0.070218 11.015000 0 17.728008 17.728261
0.030249 0.001000 16.524248 0.035728 0.053001 -0.401191 0.029529 0.000884 16.269461 0.078080 10.983000 1 16.431284 16.377901
0.033667 0.001000 16.564559 0.041788 -0.038493 1.252645 0.033715 0.000892 16.661097 0.082208 9.446000 1 16.669064 16.672294
0.048657 0.001000 18.311026 0.038313 0.161967 0.354435 0.048883 0.000975 17.527203 0.107206 9.828000 1 17.491833 17.502202
0.036470 0.005269 17.291561 0.037500 0.004706 0.912225 0.042186 0.002685 17.178993 0.127138 7.428000 0 16.847114 17.172038
0.040873 0.001000 17.717650 0.037329 0.223768 0.205846 0.040647 0.000941 17.028877 0.095649 9.170000 0 17.101391 17.088997
0.054481 0.001000 18.612914 0.044210 0.292092 1.055990 0.054493 0.000999 17.719009 0.103709 9.615000 0 17.746129 17.746599
0.032193 0.001000 17.208645 0.037096 0.133138 -0.883892 0.032154 0.000931 16.550516 0.097205 9.645000 1 16.569586 16.566929
0.055897 0.001782 17.890733 0.048123 0.002470 0.445963 0.055942 0.001616 17.784235 0.090733 10.248000 0 17.803965 17.805802
0.045749 0.001000 17.401998 0.047799 0.078010 -0.248755 0.045173 0.000939 17.189993 0.080543 9.781000 0 17.353563 17.325173
0.054967 0.001019 17.765348 0.033339 -0.059170 -0.103454 0.055002 0.000982 17.751467 0.069214 10.995000 1 17.766132 17.767577
0.060488 0.001000 18.158904 0.039249 -0.098403 -1.703522 0.060614 0.000974 17.992586 0.073459 10.950000 0 17.982257 17.986937
0.028744 0.001000 16.384914 0.035499 0.047727 -0.162594 0.028016 0.000861 16.163794 0.076756 11.218000 1 16.318141 16.261274
0.055020 0.001734 18.494191 0.039983 0.161599 0.306148 0.055373 0.001613 17.785511 0.111443 10.372000 0 17.768321 17.782718
0.049504 0.001000 17.749618 0.032480 -0.035650 -1.614693 0.049483 0.000916 17.501852 0.070626 10.110000 0 17.530603 17.529626
0.043658 0.001000 17.455732 0.037324 -0.047483 -1.489063 0.043717 0.000940 17.242077 0.075953 10.996000 0 17.248769 17.251828
0.053106 0.001000 17.838638 0.033813 -0.026322 0.354954 0.053381 0.000947 17.737623 0.091548 10.217000 1 17.688545 17.700188
0.042660 0.003729 16.974136 0.068479 -0.162328 -1.414917 0.039603 0.001826 16.974003 0.074015 10.853000 0 17.197029 17.030916
0.046200 0.001011 17.148212 0.038821 -0.093822 -0.443465 0.045467 0.000932 17.186510 0.057125 11.413000 0 17.375558 17.339723
0.046899 0.005689 16.885848 0.038191 -0.127583 -0.076081 0.040023 0.001932 16.993782 0.072092 9.437000 0 17.409215 17.054436
0.046980 0.004084 17.963766 0.042604 0.130071 -0.808180 0.045964 0.002699 17.330420 0.125975 9.520000 0 17.413091 17.364072
0.048102 0.001000 17.295094 0.032980 -0.027898 1.056093 0.047884 0.000932 17.385899 0.069382 9.372000 0 17.466067 17.455875
0.040468 0.001000 17.704839 0.036079 0.198596 -0.169938 0.040251 0.000956 17.014793 0.095085 9.348000 0 17.079145 17.067142
0.047726 0.003983 17.680152 0.039164 0.021412 0.283513 0.048717 0.002617 17.481213 0.114087 8.956000 0 17.448457 17.494590
0.050548 0.001000 17.911018 0.038714 0.093904 0.652394 0.050546 0.000963 17.551952 0.091529 10.746000 0 17.577472 17.577411
0.026714 0.001000 15.819662 0.037075 -0.129955 0.879249 0.026248 0.000786 16.051424 0.066006 7.995000 0 16.155941 16.116988
0.044427 0.001000 18.525716 0.034789 0.347844 0.238166 0.044474 0.000965 17.279909 0.108245 10.092000 0 17.287881 17.290230
0.049497 0.001000 18.596439 0.043799 0.231181 -2.815224 0.049405 0.000966 17.483635 0.097229 10.334000 1 17.530282 17.526087
0.047869 0.001754 17.320825 0.036455 -0.043909 1.345009 0.047944 0.001494 17.440048 0.082189 10.211000 0 17.455187 17.458675
0.049447 0.003885 18.147389 0.038914 0.021621 -2.197076 0.051607 0.002642 17.624533 0.114004 10.570000 0 17.527985 17.624093
0.037076 0.001000 18.938996 0.042384 0.672095 -0.196144 0.037076 0.000993 16.869558 0.119533 10.892000 1 16.883818 16.883823
0.036043 0.001001 16.711645 0.035455 -0.135118 0.841271 0.036531 0.000898 16.907711 0.077683 9.989000 1 16.820840 16.850848
0.059715 0.001000 18.579253 0.035865 0.037554 -0.608358 0.060088 0.000981 18.031361 0.105211 9.592000 0 17.953184 17.967250
0.022784 0.003821 16.633079 0.038396 0.084000 -1.372554 0.025006 0.001775 16.008860 0.144022 10.208000 0 15.804139 16.009731
0.057854 0.003759 17.495645 0.045379 -0.162378 0.747482 0.056199 0.002265 17.760019 0.074271 10.693000 0 17.881615 17.816107
0.038347 0.001000 17.209319 0.039280 0.070063 0.992510 0.038391 0.000941 16.952181 0.094042 10.764000 1 16.958968 16.961563
0.056535 0.004119 18.259405 0.037395 -0.007595 -1.505414 0.058650 0.002827 17.915678 0.104337 10.476000 0 17.829568 17.912499
0.045633 0.001000 18.809217 0.036378 0.488608 0.694856 0.045624 0.001005 17.324219 0.111453 9.998000 1 17.347900 17.347438
0.031194 0.001740 17.291061 0.033991 0.035672 -1.752335 0.032830 0.001468 16.669622 0.121529 10.073000 0 16.499586 16.613158
0.050483 0.001000 18.135943 0.035485 0.059424 -0.118134 0.050807 0.000966 17.631849 0.102164 9.756000 1 17.574590 17.588960
0.047140 0.001770 17.758839 0.036769 0.109331 0.995322 0.047142 0.001549 17.397203 0.101313 10.298000 0 17.420738 17.420817
0.013136 0.001000 15.287059 0.038955 -0.009037 -1.517241 0.014353 0.000732 14.852761 0.122212 10.650000 0 14.592987 14.787353
0.047620 0.001000 17.990291 0.036123 0.102143 0.714936 0.047855 0.000967 17.482868 0.104462 9.252000 0 17.443464 17.454534
0.051275 0.001000 17.687507 0.038514 0.062261 0.501210 0.050975 0.000950 17.506321 0.079024 9.485000 0 17.609594 17.596405
0.036706 0.001000 18.004738 0.041785 0.135327 -3.072347 0.037032 0.000983 16.912949 0.106334 10.491000 0 16.861481 16.881187
0.029643 0.001011 16.566163 0.040804 -0.000638 0.055867 0.029814 0.000885 16.402340 0.094611 9.676000 0 16.386447 16.399163
0.032075 0.001000 17.371972 0.037612 0.122118 -2.839501 0.031999 0.000943 16.531557 0.098188 9.961000 0 16.561397 16.556177
0.041946 0.001010 17.364427 0.045159 -0.039541 -1.108020 0.042071 0.000951 17.166990 0.086510 10.878000 0 17.159316 17.165986
0.045438 0.001000 17.354979 0.036407 -0.046174 0.153700 0.045513 0.000953 17.334387 0.074723 10.237000 0 17.338308 17.342013
0.039608 0.001008 18.947318 0.036390 0.363173 -0.710797 0.039947 0.000964 17.089329 0.116340 10.506000 1 17.031174 17.050224
0.052362 0.001785 18.234832 0.034953 -0.016522 -1.447768 0.053823 0.001609 17.796980 0.107967 10.586000 0 17.656798 17.718741
0.043101 0.001837 18.582613 0.035254 0.286982 0.064379 0.043917 0.001741 17.283604 0.130696 9.066000 0 17.220081 17.262030
0.042900 0.001000 17.338455 0.035866 0.034790 0.503452 0.042785 0.000933 17.164356 0.085107 10.311000 1 17.209597 17.203570
0.025943 0.001000 16.607699 0.034565 0.156202 0.679854 0.025851 0.000899 16.062292 0.105683 9.831000 0 16.091109 16.083273
0.052682 0.001745 17.884573 0.038642 0.066717 0.446905 0.052483 0.001646 17.620903 0.094795 9.937000 0 17.670517 17.662004
0.035420 0.004259 17.197584 0.036647 0.241518 -0.691105 0.029667 0.002095 16.326801 0.143785 9.832000 0 16.782030 16.388215
0.050978 0.003640 17.436764 0.035917 -0.054864 -0.143247 0.048547 0.002101 17.422882 0.074270 10.124000 1 17.596534 17.486724
0.024138 0.001014 17.011408 0.038622 0.144915 -2.298905 0.024544 0.000950 15.995303 0.121375 11.120000 0 15.931715 15.968533
0.056715 0.004368 18.859236 0.034589 0.273115 -1.658867 0.055342 0.003305 17.733618 0.140129 8.415000 0 17.836760 17.781474
0.054128 0.004592 17.925738 0.035024 -0.014623 -0.942254 0.054133 0.002679 17.704058 0.099718 9.591000 0 17.731463 17.731709
0.032240 0.001000 16.796131 0.034111 0.014190 1.174395 0.032663 0.000934 16.644611 0.104936 7.923000 0 16.572808 16.601808
0.023735 0.001017 16.080168 0.033961 0.020072 -0.250040 0.023558 0.000862 15.849185 0.090955 10.199000 1 15.894474 15.877961
0.044908 0.003669 17.752022 0.035297 -0.007212 -1.777644 0.046377 0.002397 17.381153 0.106055 6.557000 0 17.312020 17.384143
0.029316 0.005990 16.930892 0.033759 0.005617 0.786568 0.035819 0.002290 16.811050 0.121953 8.691000 0 16.361820 16.806946
0.040904 0.006033 17.347400 0.034797 -0.025720 -1.552049 0.040729 0.002144 17.070593 0.093676 9.970000 0 17.103056 17.093518
0.044685 0.001842 18.144499 0.037155 0.131700 -2.375284 0.044822 0.001692 17.290762 0.109726 9.939000 0 17.300836 17.307683
0.034420 0.004016 16.952160 0.036130 -0.103895 0.365864 0.039296 0.001885 17.045572 0.083449 6.578000 0 16.718286 17.013509
0.051068 0.008068 17.523686 0.035364 0.010728 -0.606640 0.045314 0.002710 17.285940 0.106141 10.508000 0 17.600488 17.332169
0.052142 0.001000 17.522033 0.036846 -0.105276 1.188978 0.052464 0.000955 17.709902 0.078295 7.967000 0 17.647306 17.661188
0.054075 0.001000 17.875249 0.033533 -0.131435 -0.361406 0.054326 0.000977 17.770287 0.094508 8.527000 0 17.729271 17.739723
0.047567 0.001983 17.255090 0.048796 -0.003114 0.625998 0.045934 0.001646 17.261192 0.076716 8.687000 0 17.440979 17.362648
0.046621 0.001000 17.472007 0.034766 -0.008409 0.579890 0.046729 0.000946 17.399200 0.085138 9.496000 1 17.395904 17.401079
0.037883 0.001000 17.851752 0.033879 0.155111 -0.096874 0.038262 0.000951 16.993380 0.110209 9.916000 1 16.931828 16.953990
0.027001 0.001000 16.220978 0.038767 0.057121 0.231234 0.026263 0.000858 16.024984 0.085077 10.499000 0 16.179548 16.118235
0.039743 0.001000 16.933669 0.032679 -0.038620 0.468790 0.039524 0.000902 16.969418 0.066706 10.185000 0 17.038773 17.026429
0.055058 0.001000 18.821809 0.038989 0.087612 -1.551262 0.055512 0.000987 17.866369 0.110298 10.786000 0 17.769874 17.788400
0.058704 0.001000 18.496746 0.042039 0.028403 -1.048520 0.059011 0.000968 17.976536 0.100929 10.002000 0 17.914582 17.926357
0.031551 0.001824 17.264765 0.044015 0.100169 -0.582125 0.032624 0.001521 16.624207 0.126680 9.870000 1 16.524828 16.599110
0.047500 0.003983 18.415895 0.048810 0.179918 1.519118 0.051223 0.003245 17.630859 0.158843 8.823000 0 17.437821 17.607315
0.055012 0.001011 18.116215 0.044594 0.041280 -0.180117 0.055132 0.000986 17.775785 0.093982 10.098000 0 17.767978 17.772898
0.056218 0.002008 17.813959 0.038158 -0.103378 0.608294 0.057497 0.001741 17.916655 0.084883 9.911000 0 17.816898 17.867668
0.022146 0.001000 16.177346 0.046477 0.203295 -0.311581 0.021138 0.000837 15.540990 0.093908 10.615000 1 15.741502 15.638769
0.044111 0.001831 17.788253 0.038579 0.049513 -0.608123 0.044896 0.001625 17.334126 0.109256 10.347000 0 17.271889 17.311411
0.029907 0.001011 16.642156 0.038120 0.051197 -0.377787 0.029642 0.000886 16.340490 0.089169 11.065000 1 16.406088 16.386363
0.058123 0.001000 18.215431 0.039189 0.035589 0.278255 0.058307 0.000965 17.916412 0.095351 9.689000 0 17.892108 17.899236
0.037598 0.001000 16.812026 0.034594 -0.035436 1.130056 0.037610 0.000913 16.897640 0.078386 8.604000 0 16.914983 16.915666
0.060171 0.003308 17.964051 0.039487 -0.043772 0.399650 0.060628 0.002368 17.964830 0.083915 10.348000 0 17.970378 17.987492
0.038884 0.001000 17.107637 0.035372 -0.048611 0.307172 0.039283 0.000920 17.061245 0.089059 8.908000 0 16.990025 17.012786
0.029132 0.001002 15.989034 0.041170 -0.113729 0.483505 0.028231 0.000817 16.161615 0.060702 10.446000 0 16.347855 16.278206
0.024566 0.001000 16.522021 0.035174 0.114986 0.438862 0.024788 0.000890 15.996873 0.111952 10.129000 0 15.970553 15.990370
0.057904 0.003885 18.323765 0.034724 0.064591 -0.925138 0.058103 0.002844 17.865110 0.108968 10.536000 0 17.883565 17.891314
0.027473 0.004368 16.273207 0.036108 0.037927 0.797226 0.026392 0.001710 16.103130 0.119526 8.627000 0 16.217943 16.129081
0.052146 0.001011 17.967770 0.036425 -0.051371 -1.933232 0.052344 0.000964 17.674809 0.085047 10.445000 0 17.647491 17.656020
0.055663 0.001000 17.585276 0.034969 -0.066257 0.682164 0.055402 0.000913 17.704687 0.063488 10.132000 1 17.794519 17.783905
0.050455 0.004153 19.179578 0.043562 0.318020 0.426669 0.054109 0.003636 17.749750 0.171608 9.536000 0 17.573345 17.730688
0.056900 0.004669 17.950166 0.036719 0.002545 0.205384 0.056930 0.002836 17.813755 0.100485 9.203000 0 17.844111 17.845278
0.024078 0.004442 16.106000 0.034251 -0.065012 0.734790 0.027014 0.001425 16.179665 0.088204 9.592000 0 15.926196 16.180608
0.034677 0.001121 18.246236 0.050611 0.436760 0.306998 0.034794 0.001083 16.735708 0.117350 9.873000 0 16.734847 16.742302
0.040097 0.001000 17.376256 0.033124 0.078635 -0.508013 0.039850 0.000917 16.985895 0.086590 10.692000 1 17.058546 17.044749
0.050795 0.003137 18.035073 0.044990 0.088335 0.861799 0.052015 0.002521 17.641659 0.121996 9.697000 0 17.588435 17.641821
0.058915 0.001000 18.192703 0.038582 -0.021995 -1.549408 0.058952 0.000945 17.910774 0.080349 10.040000 0 17.922693 17.924091
0.036396 0.001088 17.402583 0.036616 0.070972 1.197950 0.037031 0.001031 16.948559 0.113352 9.425000 0 16.842579 16.881131
0.057976 0.001000 18.662915 0.034967 0.119392 -1.388810 0.058087 0.000953 17.894344 0.097826 9.995000 1 17.886388 17.890697
0.049613 0.003066 17.704372 0.035595 0.020173 0.129526 0.049617 0.002183 17.511084 0.099316 10.016000 0 17.535519 17.535699
0.051773 0.001938 17.849064 0.033449 -0.044126 -0.123032 0.052972 0.001697 17.728552 0.096417 9.717000 0 17.631314 17.682862
0.045075 0.001809 17.602691 0.033476 0.103400 -0.145425 0.044142 0.001537 17.199249 0.090119 10.560000 0 17.320343 17.273453
0.051708 0.001000 18.109200 0.057626 0.026578 -1.603962 0.051855 0.000952 17.642063 0.094945 10.547000 0 17.628510 17.634907
0.055304 0.001011 18.301367 0.037778 -0.001540 -2.616246 0.055468 0.000992 17.801914 0.090598 10.682000 0 17.779937 17.786596
0.036031 0.001000 17.154508 0.036236 0.050288 -0.197606 0.036098 0.000953 16.818558 0.095520 10.726000 0 16.820102 16.824285
0.027237 0.001011 16.161254 0.034847 -0.053295 -0.156399 0.026987 0.000828 16.134993 0.069213 9.776000 1 16.198833 16.178436
0.054311 0.001000 17.992081 0.038598 -0.024963 -0.607231 0.054533 0.000982 17.772137 0.092483 10.707000 1 17.739086 17.748290
0.054319 0.001000 18.239566 0.036723 0.039645 -0.930827 0.054526 0.000992 17.773680 0.098393 10.871000 1 17.739408 17.747975
0.060040 0.004295 18.168264 0.033554 0.055216 -0.071733 0.058758 0.003010 17.866587 0.104974 9.037000 0 17.965443 17.916666
0.016817 0.001004 15.113179 0.037895 -0.025652 0.081501 0.016411 0.000701 15.043073 0.085034 10.191000 0 15.135297 15.081558
0.017184 0.001000 15.679436 0.038237 0.047742 -0.183984 0.017690 0.000810 15.274053 0.118914 10.025000 0 15.182749 15.246652
0.057500 0.001000 18.867465 0.041041 0.199767 -2.531770 0.057474 0.000985 17.838242 0.097935 10.993000 0 17.867774 17.866754
0.041670 0.001011 17.079467 0.035431 -0.009965 0.606037 0.041464 0.000933 17.071922 0.075778 10.604000 1 17.144520 17.133487
0.055685 0.001000 18.002049 0.038139 0.048574 -1.037125 0.055367 0.000959 17.689535 0.078002 10.615000 0 17.795399 17.782502
0.036729 0.001000 16.939092 0.035846 -0.067862 -0.295352 0.036947 0.000891 16.894859 0.076476 8.682000 0 16.862840 16.876020
0.022713 0.001000 16.151317 0.035080 0.058105 -1.002218 0.022414 0.000836 15.728478 0.093286 11.040000 0 15.797286 15.768039
0.046179 0.003821 17.400316 0.040089 -0.007439 1.247520 0.047096 0.002397 17.406487 0.103519 10.332000 0 17.374553 17.418670
0.036152 0.001000 17.250005 0.035494 0.072363 0.252129 0.036348 0.000911 16.850788 0.098466 10.575000 1 16.827596 16.839649
0.042568 0.001000 17.165093 0.035452 0.005841 0.832178 0.042423 0.000950 17.135822 0.082606 10.018000 1 17.192224 17.184602
0.055467 0.001000 17.777641 0.033438 0.024956 0.928918 0.055325 0.000931 17.717039 0.077730 9.906000 0 17.786545 17.780791
0.040689 0.001000 17.143147 0.039605 -0.031679 -0.261293 0.040605 0.000941 17.056141 0.077691 9.675000 0 17.091311 17.086708
0.061029 0.001000 18.080663 0.038609 -0.007294 0.711161 0.061135 0.000958 18.004419 0.087776 10.990000 1 18.002394 18.006340
0.038572 0.001093 18.450544 0.043793 0.402166 -0.107672 0.038671 0.001080 16.973177 0.114595 9.969000 0 16.972033 16.977766
0.052633 0.003983 18.947273 0.042126 0.179220 -0.583234 0.056750 0.003375 17.870752 0.157449 9.878000 0 17.668405 17.838130
0.053574 0.001744 18.287089 0.040754 0.120620 0.380041 0.053994 0.001619 17.731516 0.105962 9.716000 0 17.708285 17.725880
0.029017 0.001783 16.793512 0.033000 -0.036860 -0.846556 0.030995 0.001381 16.548183 0.108310 9.462000 0 16.339127 16.485361
0.058711 0.001000 17.892607 0.039039 -0.040768 0.887087 0.058814 0.000973 17.921143 0.082801 10.409000 1 17.914864 17.918795
0.057203 0.003790 18.262471 0.038129 -0.019931 -1.684766 0.059084 0.002691 17.930544 0.099228 10.042000 1 17.856071 17.929150
0.039299 0.001001 18.850637 0.043303 0.506741 -0.513565 0.039367 0.000966 17.011683 0.114433 10.285000 0 17.013715 17.017536
0.053658 0.001005 17.804227 0.036333 -0.003750 -1.004559 0.053367 0.000942 17.617355 0.074592 11.212000 1 17.711839 17.699611
0.014580 0.001740 15.008129 0.036636 -0.074465 0.630970 0.016148 0.000818 15.065418 0.093230 9.284000 0 14.821757 15.046095
0.047098 0.001007 18.327510 0.035906 0.117517 -2.409829 0.047276 0.000997 17.438732 0.101529 10.816000 0 17.418751 17.427218
0.046184 0.001000 17.562071 0.037902 0.017765 -1.707168 0.045764 0.000928 17.255457 0.073587 11.095000 0 17.374786 17.354341
0.055011 0.006518 17.662006 0.035940 0.024925 -1.046765 0.047110 0.002787 17.356262 0.104377 10.805000 0 17.767929 17.419305
0.042474 0.001000 17.423660 0.036675 0.088721 -0.494489 0.041986 0.000953 17.057642 0.078152 9.911000 1 17.187256 17.161450
0.019035 0.001011 15.301344 0.042318 0.006754 1.505645 0.018544 0.000812 15.301478 0.102042 9.375000 0 15.407843 15.350317
0.036605 0.005228 17.101528 0.035073 0.050595 0.775622 0.037302 0.002368 16.877537 0.124481 8.229000 0 16.855331 16.897388
0.051549 0.001001 18.177626 0.033381 -0.041600 -1.369319 0.052190 0.000957 17.770042 0.110096 9.280000 0 17.621598 17.649392
0.047237 0.001001 17.513452 0.040998 0.058552 -0.100802 0.046806 0.000938 17.294456 0.076931 9.208000 0 17.425340 17.404788
0.029907 0.001011 16.535214 0.033122 0.043729 -0.155492 0.029426 0.000879 16.295944 0.082094 11.119000 1 16.406088 16.370091
0.058213 0.004669 17.786923 0.036581 -0.044345 1.027521 0.058286 0.002706 17.870909 0.086772 8.534000 0 17.895612 17.898451
0.051628 0.001000 17.775433 0.036232 -0.024812 -0.128075 0.051783 0.000972 17.644569 0.082856 9.626000 0 17.625007 17.631742
0.027829 0.005990 16.470954 0.038448 -0.030271 1.011147 0.031290 0.001909 16.496201 0.108002 8.978000 0 16.246493 16.506427
0.037138 0.001000 17.395492 0.034691 0.128120 0.394729 0.037186 0.000938 16.878742 0.097936 10.192000 1 16.887516 16.890446
0.054799 0.003669 18.875676 0.042312 0.145059 -1.982732 0.057576 0.002980 17.885611 0.136881 10.295000 0 17.759238 17.870741
0.042715 0.001000 17.626049 0.041957 0.210950 0.110201 0.042140 0.000920 17.049679 0.080565 9.972000 1 17.199958 17.169635
0.059584 0.001187 17.996770 0.036257 -0.010000 0.426677 0.059615 0.001124 17.926603 0.082208 10.171000 0 17.948191 17.949356
0.037472 0.004153 17.170325 0.033303 -0.040475 0.411577 0.041346 0.002161 17.140690 0.099393 8.486000 0 16.907527 17.127084
0.059322 0.003611 17.785490 0.035394 -0.083879 0.981893 0.059929 0.002441 17.941111 0.078287 8.619000 0 17.938246 17.961239
0.053806 0.001000 18.970810 0.042342 0.446393 -0.071702 0.053706 0.001029 17.672407 0.105927 10.831000 0 17.718056 17.713854
0.014596 0.001000 15.178582 0.034113 0.096640 0.891776 0.014590 0.000741 14.811575 0.115307 9.381000 1 14.824152 14.823259
0.055829 0.001000 17.757240 0.042431 0.057002 1.607138 0.055596 0.000948 17.712488 0.083348 10.270000 0 17.801237 17.791784
0.057696 0.004259 18.079122 0.042485 -0.029966 -1.458953 0.057446 0.002615 17.830965 0.087347 10.431000 0 17.875438 17.865658
0.040108 0.001000 17.247951 0.035853 -0.018298 -0.402502 0.040247 0.000945 17.073936 0.085465 10.161000 0 17.059194 17.066892
0.057847 0.001000 18.192588 0.033950 0.049966 -0.853766 0.057732 0.000988 17.825920 0.081665 10.859000 0 17.881340 17.876869
0.029020 0.001005 16.476836 0.037714 -0.007218 -0.749877 0.028793 0.000856 16.281946 0.079398 10.353000 0 16.339323 16.321888
0.040405 0.001000 16.871874 0.033665 -0.095756 0.415758 0.040134 0.000900 17.001390 0.060946 10.301000 1 17.075681 17.060612
0.040204 0.001000 17.254716 0.038230 -0.062698 -1.154887 0.040397 0.000932 17.091856 0.077624 10.180000 1 17.064510 17.075223
0.027021 0.001000 16.344892 0.039859 -0.038737 0.215750 0.027501 0.000861 16.261452 0.094486 9.159000 1 16.181202 16.220193
0.059447 0.001018 18.228299 0.037780 0.115328 -0.089071 0.059190 0.001005 17.836481 0.083136 10.958000 0 17.942998 17.933207
0.057107 0.003286 18.345312 0.080520 0.060847 -1.530483 0.057263 0.002594 17.834711 0.116174 10.467000 0 17.852274 17.858468
0.035710 0.001000 17.828112 0.038651 0.246151 -0.301061 0.035815 0.000970 16.803474 0.109070 10.345000 1 16.800186 16.806725
0.040594 0.003983 17.658522 0.036683 0.000368 0.253137 0.046281 0.002643 17.419224 0.131158 8.328000 0 17.086083 17.379509
0.054632 0.002747 17.701110 0.036741 -0.041121 -1.745942 0.051289 0.001945 17.491146 0.068080 10.059000 0 17.752355 17.610203
0.056897 0.001011 18.155437 0.043095 -0.026042 -2.546901 0.056818 0.000986 17.794649 0.079302 11.260000 0 17.843973 17.840848
0.055725 0.002131 18.070524 0.041694 -0.058295 0.755193 0.057866 0.001959 17.975182 0.115522 8.641000 0 17.797021 17.882104
0.058374 0.001011 17.934941 0.033244 -0.005730 -0.063265 0.058193 0.000972 17.833481 0.070007 10.648000 1 17.901834 17.894828
0.037540 0.001000 18.266090 0.042133 0.389390 -0.858312 0.037504 0.000975 16.885353 0.110799 10.531000 1 16.911529 16.909395
0.051847 0.003245 18.348671 0.054705 0.066691 -1.115986 0.054078 0.002727 17.747158 0.136173 10.705000 0 17.634561 17.729379
0.045194 0.003188 19.090289 0.049697 0.558377 1.129106 0.045738 0.002977 17.341177 0.171629 10.092000 0 17.326239 17.353015
0.036588 0.001004 17.508810 0.038272 0.264710 -0.110434 0.036121 0.000953 16.737572 0.090743 10.430000 0 16.854264 16.825649
0.017770 0.001017 15.958754 0.036674 0.111490 -2.734374 0.017352 0.000799 15.166022 0.107606 10.147000 0 15.256560 15.204172
0.057417 0.001000 19.305292 0.055152 0.586779 0.044418 0.057264 0.000990 17.800076 0.098266 10.719000 1 17.864504 17.858487
0.036987 0.001000 17.347216 0.080179 0.150842 0.730225 0.036988 0.000948 16.861679 0.099258 9.279000 1 16.878483 16.878529
0.054817 0.002025 18.261612 0.037125 0.007054 -1.610008 0.055683 0.001805 17.824856 0.103565 10.050000 0 17.759981 17.795334
0.052844 0.001011 17.722050 0.033277 -0.016841 -0.977413 0.052461 0.000957 17.554815 0.062366 10.628000 1 17.677425 17.661039
0.059929 0.001000 18.360671 0.043519 0.032377 -1.206516 0.059989 0.001000 17.955786 0.089638 10.197000 0 17.961270 17.963507
0.054880 0.001088 19.657227 0.052417 0.389577 0.638664 0.055185 0.001100 17.809160 0.112778 9.081000 0 17.762559 17.775066
0.025080 0.001000 18.114441 0.049417 0.510518 -2.742444 0.025188 0.000977 16.026121 0.131904 10.717000 0 16.016265 16.025790
0.015974 0.001000 15.298767 0.076599 0.015697 0.216114 0.016289 0.000741 15.075602 0.109103 10.288000 1 15.022332 15.065273
0.037833 0.001000 17.680162 0.043581 0.154082 -0.084835 0.038034 0.000960 16.950161 0.106832 9.957000 0 16.928884 16.940694
0.037972 0.001001 17.577172 0.041773 0.180690 -0.453523 0.037794 0.000968 16.882505 0.097552 9.293000 0 16.937041 16.926609
0.045709 0.001000 17.250235 0.032959 -0.079887 0.823857 0.045918 0.000910 17.375307 0.074100 8.590000 0 17.351599 17.361862
0.037791 0.001000 17.431941 0.048006 -0.042114 -1.790640 0.038362 0.000951 17.034775 0.104255 9.887000 0 16.926380 16.959869
0.055102 0.007422 17.279518 0.039173 -0.098935 0.659174 0.048539 0.002358 17.434797 0.076225 8.853000 0 17.771663 17.486365
0.044062 0.001000 17.328981 0.043834 -0.057747 0.295594 0.044359 0.000950 17.319031 0.083044 9.902000 0 17.269395 17.284460
0.026382 0.001000 16.076293 0.035406 -0.085491 -0.052349 0.026347 0.000820 16.107220 0.070189 8.874000 1 16.128201 16.125298
0.055512 0.001000 18.057051 0.059415 -0.084639 -2.362508 0.055675 0.000962 17.802656 0.086340 9.814000 0 17.788394 17.794987
0.057587 0.003759 17.985067 0.045462 -0.119270 -1.009326 0.059556 0.002433 17.947935 0.082660 9.569000 1 17.871176 17.947156
0.027231 0.004592 16.704872 0.037401 -0.057979 0.907471 0.034518 0.001933 16.752155 0.107125 8.966000 0 16.198312 16.724610
0.049744 0.001000 17.579973 0.043780 -0.002932 -0.831107 0.049354 0.000941 17.416647 0.068079 10.659000 1 17.541457 17.523775
0.055598 0.001000 17.640284 0.035348 -0.079541 0.232535 0.055452 0.000968 17.721149 0.063165 9.861000 0 17.791860 17.785934
0.040109 0.001000 17.401134 0.041267 0.029613 -1.275085 0.040062 0.000959 17.031761 0.087530 10.485000 0 17.059235 17.056607
0.045489 0.001000 17.190208 0.037218 0.010425 -0.663269 0.044402 0.000920 17.070639 0.054681 10.547000 0 17.340824 17.286627
0.049391 0.001000 17.640888 0.044504 0.002799 0.015809 0.049355 0.000917 17.497208 0.084377 10.108000 1 17.525447 17.523819
0.058138 0.001000 18.397833 0.047866 0.188365 1.351504 0.058088 0.000975 17.852118 0.096844 9.358000 0 17.892697 17.890732
0.036657 0.003917 17.277790 0.036850 0.203313 0.464132 0.033724 0.002290 16.625336 0.137988 9.664000 0 16.858474 16.672898
0.056888 0.004984 17.831904 0.032467 -0.079290 -0.441788 0.056738 0.002574 17.808592 0.073771 9.808000 0 17.843628 17.837655
0.044663 0.001000 17.589427 0.033075 0.007273 -0.784710 0.044777 0.000943 17.304228 0.087126 10.689000 1 17.299736 17.305464
0.025667 0.001000 16.936046 0.038130 0.238502 -0.647948 0.025500 0.000901 16.023214 0.110805 10.340000 1 16.067413 16.053035
0.026220 0.001000 16.023831 0.035047 -0.056941 0.628892 0.026155 0.000836 16.087427 0.074439 9.286000 0 16.114592 16.109126
0.058700 0.001000 18.320783 0.043970 0.088372 0.985630 0.058819 0.001001 17.925150 0.099382 9.818000 1 17.914437 17.918996


==> plotdata/hd_bins.txt <==
be bm bc rpred
0.010000 0.010500 0.000000 1.229984
0.011000 0.011500 0.000000 1.473951
0.012000 0.012500 0.000000 1.739696
0.013000 0.013500 1.000000 2.027153
0.014000 0.014500 3.000000 2.336255
0.015000 0.015500 3.000000 2.666936
0.016000 0.016500 2.000000 3.019129
0.017000 0.017500 6.000000 3.392768
0.018000 0.018500 9.000000 3.787787
0.019000 0.019500 6.000000 4.204118
0.020000 0.020500 2.000000 4.641697
0.021000 0.021500 7.000000 5.100455
0.022000 0.022500 11.000000 5.580327
0.023000 0.023500 7.000000 6.081248
0.024000 0.024500 10.000000 6.603149
0.025000 0.025500 10.000000 7.145966
0.026000 0.026500 11.000000 7.709633
0.027000 0.027500 15.000000 8.294082
0.028000 0.028500 8.000000 8.899249
0.029000 0.029500 11.000000 9.525067
0.030000 0.030500 15.000000 10.171470
0.031000 0.031500 18.000000 10.838392
0.032000 0.032500 16.000000 11.525768
0.033000 0.033500 13.000000 12.233531
0.034000 0.034500 14.000000 12.961616
0.035000 0.035500 13.000000 13.709958
0.036000 0.036500 30.000000 14.478489
0.037000 0.037500 18.000000 15.267146
0.038000 0.038500 18.000000 16.075861
0.039000 0.039500 21.000000 16.904570
0.040000 0.040500 14.000000 17.753208
0.041000 0.041500 18.000000 18.621708
0.042000 0.042500 27.000000 19.510005
0.043000 0.043500 10.000000 20.418035
0.044000 0.044500 30.000000 21.345731
0.045000 0.045500 17.000000 22.293028
0.046000 0.046500 14.000000 23.259862
0.047000 0.047500 24.000000 24.246167
0.048000 0.048500 18.000000 25.251879
0.049000 0.049500 22.000000 26.276931
0.050000 0.050500 14.000000 27.321259
0.051000 0.051500 26.000000 28.384799
0.052000 0.052500 30.000000 29.467485
0.053000 0.053500 22.000000 30.569253
0.054000 0.054500 32.000000 31.690037
0.055000 0.055500 37.000000 32.829774
0.056000 0.056500 26.000000 33.988398
0.057000 0.057500 27.000000 35.165845
0.058000 0.058500 34.000000 36.362051
0.059000 0.059500 18.000000 37.576951
0.060000 0.060500 12.000000 38.810480
0.061000 0.061500 2.000000 40.062575
0.062000 0.062500 0.000000 41.333171
0.063000 0.063500 0.000000 42.622203
0.064000 0.064500 0.000000 43.929609
0.065000 0 0 43.929609


==> plotdata/hd_grid.txt <==
z pred y_mean y_low y_high ratepred ratepred_std
0.010000 13.995656 13.991527 13.943876 14.038827 nan nan
0.010500 14.102407 14.098048 14.050491 14.145184 nan nan
0.011000 14.204228 14.199638 14.152195 14.246620 nan nan
0.011500 14.301557 14.296741 14.249355 14.343492 1.473951 1.214064
0.012000 14.394777 14.389741 14.342651 14.436232 nan nan
0.012500 14.484222 14.478951 14.432060 14.525246 1.739696 1.318975
0.013000 14.570190 14.564698 14.518134 14.610755 nan nan
0.013500 14.652943 14.647218 14.600816 14.693074 nan nan
0.014000 14.732715 14.726768 14.680788 14.772421 nan nan
0.014500 14.809714 14.803549 14.757603 14.848976 nan nan
0.015000 14.884129 14.877730 14.831949 14.923075 nan nan
0.015500 14.956130 14.949513 14.904013 14.994632 2.666936 1.633076
0.016000 15.025869 15.019020 14.973728 15.064142 nan nan
0.016500 15.093486 15.086421 15.041203 15.131420 3.019129 1.737564
0.017000 15.159107 15.151817 15.106653 15.196714 nan nan
0.017500 15.222849 15.215338 15.170225 15.260099 3.392768 1.841947
0.018000 15.284816 15.277078 15.232138 15.321748 nan nan
0.018500 15.345107 15.337146 15.292347 15.381587 3.787787 1.946224
0.019000 15.403811 15.395633 15.350819 15.439948 nan nan
0.019500 15.461009 15.452600 15.407855 15.496817 nan nan
0.020000 15.516779 15.508147 15.463505 15.552214 nan nan
0.020500 15.571191 15.562340 15.517875 15.606294 nan nan
0.021000 15.624310 15.615233 15.570995 15.658864 nan nan
0.021500 15.676197 15.666901 15.622877 15.710341 5.100455 2.258419
0.022000 15.726908 15.717398 15.673569 15.760688 nan nan
0.022500 15.776497 15.766760 15.723149 15.809849 5.580327 2.362272
0.023000 15.825013 15.815056 15.771765 15.858056 nan nan
0.023500 15.872502 15.862324 15.819204 15.905111 6.081248 2.466019
0.024000 15.919007 15.908604 15.865756 15.951352 nan nan
0.024500 15.964569 15.953948 15.911244 15.996669 6.603149 2.569659
0.025000 16.009226 15.998384 15.955810 16.041077 nan nan
0.025500 16.053013 16.041950 15.999286 16.084418 7.145966 2.673194
0.026000 16.095964 16.084679 16.041957 16.126991 nan nan
0.026500 16.138112 16.126612 16.083932 16.168755 7.709633 2.776623
0.027000 16.179486 16.167765 16.125244 16.209846 nan nan
0.027500 16.220115 16.208174 16.165794 16.249971 8.294082 2.879945
0.028000 16.260025 16.247866 16.205657 16.289502 nan nan
0.028500 16.299242 16.286865 16.244839 16.328384 nan nan
0.029000 16.337790 16.325191 16.283215 16.366573 nan nan
0.029500 16.375692 16.362877 16.321228 16.404216 9.525067 3.086271
0.030000 16.412969 16.399935 16.358414 16.441164 nan nan
0.030500 16.449642 16.436390 16.395018 16.477501 10.171470 3.189274
0.031000 16.485732 16.472267 16.431011 16.513292 nan nan
0.031500 16.521255 16.507568 16.466199 16.548471 10.838392 3.292171
0.032000 16.556231 16.542330 16.501086 16.582957 nan nan
0.032500 16.590676 16.576548 16.535357 16.617037 11.525768 3.394962
0.033000 16.624607 16.610279 16.569090 16.650586 nan nan
0.033500 16.658038 16.643486 16.602313 16.683720 12.233531 3.497647
0.034000 16.690985 16.676212 16.635089 16.716302 nan nan
0.034500 16.723462 16.708481 16.667345 16.748425 12.961616 3.600224
0.035000 16.755482 16.740286 16.699159 16.780062 nan nan
0.035500 16.787058 16.771639 16.730633 16.811245 13.709958 3.702696
0.036000 16.818203 16.802574 16.761677 16.842119 nan nan
0.036500 16.848928 16.833078 16.792269 16.872613 nan nan
0.037000 16.879245 16.863184 16.822540 16.902466 nan nan
0.037500 16.909165 16.892887 16.852388 16.932135 15.267146 3.907319
0.038000 16.938699 16.922209 16.881739 16.961457 nan nan
0.038500 16.967855 16.951151 16.910585 16.990311 16.075861 4.009471
0.039000 16.996645 16.979719 16.939185 17.018908 nan nan
0.039500 17.025078 17.007944 16.967360 17.047156 16.904570 4.111517
0.040000 17.053162 17.035820 16.995270 17.074987 nan nan
0.040500 17.080906 17.063347 17.022783 17.102368 17.753208 4.213456
0.041000 17.108318 17.090546 17.050157 17.129563 nan nan
0.041500 17.135407 17.117420 17.076959 17.156466 18.621708 4.315288
0.042000 17.162180 17.143988 17.103343 17.182902 nan nan
0.042500 17.188645 17.170233 17.129689 17.209129 19.510005 4.417013
0.043000 17.214809 17.196188 17.155479 17.235082 nan nan
0.043500 17.240678 17.221846 17.181212 17.260775 20.418035 4.518632
0.044000 17.266260 17.247213 17.206588 17.286073 nan nan
0.044500 17.291561 17.272301 17.231377 17.311124 21.345731 4.620144
0.045000 17.316588 17.297117 17.256155 17.335886 nan nan
0.045500 17.341345 17.321665 17.280601 17.360400 22.293028 4.721549
0.046000 17.365840 17.345957 17.304790 17.384633 nan nan
0.046500 17.390078 17.369978 17.328838 17.408682 23.259862 4.822848
0.047000 17.414064 17.393747 17.352631 17.432239 nan nan
0.047500 17.437803 17.417282 17.376186 17.455805 24.246167 4.924040
0.048000 17.461302 17.440577 17.399395 17.479131 nan nan
0.048500 17.484564 17.463615 17.422477 17.502371 25.251879 5.025125
0.049000 17.507595 17.486443 17.445341 17.525136 nan nan
0.049500 17.530399 17.509031 17.467906 17.547776 26.276931 5.126103
0.050000 17.552981 17.531406 17.490186 17.570113 nan nan
0.050500 17.575346 17.553560 17.512251 17.592144 27.321259 5.226974
0.051000 17.597497 17.575502 17.534196 17.614111 nan nan
0.051500 17.619438 17.597244 17.556126 17.635897 28.384799 5.327739
0.052000 17.641175 17.618771 17.577645 17.657443 nan nan
0.052500 17.662710 17.640095 17.599082 17.678763 29.467485 5.428396
0.053000 17.684047 17.661226 17.620065 17.699868 nan nan
0.053500 17.705191 17.682159 17.640897 17.720829 30.569253 5.528947
0.054000 17.726144 17.702911 17.661649 17.741511 nan nan
0.054500 17.746911 17.723465 17.682213 17.762046 31.690037 5.629390
0.055000 17.767495 17.743841 17.702480 17.782593 nan nan
0.055500 17.787898 17.764036 17.722567 17.802879 32.829774 5.729727
0.056000 17.808124 17.784058 17.742626 17.822903 nan nan
0.056500 17.828177 17.803904 17.762283 17.842747 33.988398 5.829957
0.057000 17.848060 17.823580 17.781995 17.862434 nan nan
0.057500 17.867774 17.843079 17.801384 17.882073 35.165845 5.930080
0.058000 17.887324 17.862438 17.820860 17.901439 nan nan
0.058500 17.906712 17.881613 17.839815 17.920866 36.362051 6.030095
0.059000 17.925941 17.900633 17.858922 17.939938 nan nan
0.059500 17.945013 17.919495 17.877955 17.958930 37.576951 6.130004
0.060000 17.963931 17.938219 17.896773 17.977868 nan nan
0.060500 17.982698 17.956787 17.915363 17.996610 38.810480 6.229806
0.061000 18.001317 17.975187 17.933568 18.015059 nan nan
0.061500 18.019788 17.993462 17.951786 18.033355 40.062575 6.329500
0.062000 18.038116 18.011581 17.969929 18.051598 nan nan
0.062500 18.056302 18.029570 17.987877 18.069662 41.333171 6.429088
0.063000 18.074348 18.047409 18.005581 18.087546 nan nan
0.063500 18.092257 18.065111 18.023386 18.105293 42.622203 6.528568
0.064000 18.110030 18.082684 18.041070 18.122999 nan nan
0.064500 18.127671 18.100115 18.058633 18.140559 43.929609 6.627942
0.065000 18.145181 18.117424 18.075852 18.158059 nan nan


==> plotdata/stats.txt <==
pc step use_2x full-mean full-std full-off hz-mean hz-std hz-off late-mean late-std late-off latehz-mean latehz-std latehz-off
pcorr nostep 1x 0.716003 0.014649 0.000000 0.716717 0.015114 0.000715 0.724202 0.016377 0.008199 0.729609 0.017355 0.013606
pcorr nostep 2x 0.716949 0.014766 0.000947 0.718005 0.015008 0.002003 0.720283 0.015754 0.004280 0.726544 0.016950 0.010542
pcorr step 1x 0.721603 0.014812 0.005601 0.722317 0.015598 0.006314 0.728830 0.016976 0.012827 0.734282 0.016820 0.018279
pcorr step 2x 0.721636 0.014569 0.005634 0.723710 0.015642 0.007707 0.724023 0.016250 0.008020 0.729558 0.016260 0.013555
pcov nostep 1x 0.711624 0.018240 -0.004378 0.706828 0.017381 -0.009174 0.719320 0.018962 0.003318 0.716528 0.019052 0.000525
pcov nostep 2x 0.713517 0.017700 -0.002486 0.710218 0.017377 -0.005785 0.718950 0.019392 0.002948 0.715130 0.018621 -0.000873
pcov step 1x 0.714730 0.017921 -0.001272 0.710199 0.017464 -0.005804 0.721594 0.019153 0.005592 0.718491 0.019229 0.002488
pcov step 2x 0.715546 0.017695 -0.000456 0.710999 0.017044 -0.005004 0.718043 0.019476 0.002040 0.716348 0.018800 0.000346
pborg nostep 1x 0.710141 0.014747 -0.005861 0.706945 0.014863 -0.009058 0.721165 0.016783 0.005162 0.724014 0.017400 0.008011
pborg nostep 2x 0.711797 0.014855 -0.004206 0.708579 0.014260 -0.007423 0.716342 0.015740 0.000339 0.720881 0.016831 0.004879
pborg step 1x 0.714536 0.015028 -0.001467 0.711124 0.015020 -0.004879 0.725164 0.017143 0.009161 0.726986 0.017277 0.010983
pborg step 2x 0.715728 0.015002 -0.000275 0.712154 0.014933 -0.003849 0.719672 0.016773 0.003669 0.723217 0.016836 0.007214


==> plotdata/ztf-offset.txt <==
z off err
0.013299 0.019660 0.054612
0.033583 0.084466 0.008738
0.054049 0.084466 0.007282
0.074334 0.094660 0.011650
0.094618 0.093204 0.007282
0.114903 0.094660 0.026214
0.135369 0.105583 0.016748
0.156016 0.076456 0.027670
0.176119 0.153641 0.042961

